Exploring Linkablility of Community Reviewing

Large numbers of people all over the world read and contribute to various review sites. Many contributors are understandably concerned about privacy; specifically, about linkability of reviews (and accounts) across review sites. In this paper, we study linkability of community reviewing and try to answer the question: to what extent are "anonymous" reviews linkable, i.e., likely authored by the same contributor? Based on a very large set of reviews from a popular site (Yelp), we show that a high percentage of ostensibly anonymous reviews can be linked with very high confidence. This is despite the fact that we use very simple models and equally simple features set. Our study suggests that contributors reliably expose their identities in reviews. This has important implications for cross-referencing accounts between different review sites. Also, techniques used in our study could be adopted by review sites to give contributors feedback about privacy of their reviews.

==> figures-2/cat-kl-1-60.dat <==
0.1	1	0.050075112669	0.100150225338	0.200300450676	0.550826239359	1.00150225338	2.60390585879	5.40811216825
0.225	5	0.100150225338	0.200300450676	0.400600901352	0.650976464697	1.4521782674	3.85578367551	7.06059088633
0.35	10	0.200300450676	0.600901352028	0.951427140711	1.40210315473	2.55383074612	5.6584877316	9.56434651978
0.475	20	0.600901352028	1.05157736605	2.00300450676	3.30495743615	5.30796194291	9.51427140711	16.1241862794
0.6	30	1.10165247872	1.95292939409	3.60540811217	5.75863795694	8.51276915373	15.122684026	24.4867300951
0.725	40	2.05307961943	3.20480721082	6.00901352028	9.11367050576	12.8192288433	23.3850776164	34.1512268403
0.85	50	3.45518277416	5.20781171758	8.81321982974	12.7691537306	19.0285428142	30.4957436154	43.9659489234
0.975	60	4.70706059089	7.46119178768	12.2684026039	17.4261392088	24.7871807712	38.2573860791	53.7305958938


==> figures-2/cat-nb-1-60.dat <==
0.1	1	0.200300450676	0.450676014021	0.901352028042	1.40210315473	2.60390585879	5.70856284427	11.2168252379
0.225	5	1.15172759139	1.75262894342	3.25488232349	5.10766149224	9.26389584377	15.5733600401	23.2849273911
0.35	10	1.75262894342	2.95443164747	5.35803705558	8.61291937907	13.770655984	23.4852278418	34.952428643
0.475	20	3.95593390085	6.15923885829	11.0165247872	16.0741111668	24.2363545318	37.5563345018	50.8763144717
0.6	30	5.75863795694	9.41412118177	15.8237356034	23.4852278418	32.2483725588	48.2724086129	62.3435152729
0.725	40	8.16224336505	11.8177265899	20.8312468703	29.6444667001	39.8597896845	56.0841261893	70.0550826239
0.85	50	11.7175763645	16.9754631948	26.6900350526	35.4531797697	46.8703054582	62.5438157236	76.0640961442
0.975	60	13.620430646	19.9799699549	29.9949924887	40.4106159239	50.7260891337	68.2023034552	80.2203304957


==> figures-2/rand-and-train-ng-1-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.150225338007  0.150225338007  0.250375563345  1.00150225338 	 0.851276915373
0.225 	 5 	 0.550826239359  1.40210315473 	 2.55383074612 	 3.00450676014 	 6.50976464697 	 7.61141712569
0.35 	 10 	 2.45368052078 	 5.30796194291 	 7.56134201302 	 8.21231847772 	 16.4747120681 	 18.8783174762
0.475 	 20 	 9.06359539309 	 17.6765147722 	 21.2318477717 	 27.841762644 	 37.4061091637 	 42.4636955433
0.6 	 30 	 16.7751627441 	 31.1967951928 	 38.3575363045 	 44.7170756134 	 52.0280420631 	 59.5393089634
0.725 	 40 	 26.5398097146 	 45.5683525288 	 53.9809714572 	 57.185778668 	 64.0961442163 	 68.3024536805
0.85 	 50 	 37.5563345018 	 56.584877316 	 63.395092639 	 70.655983976 	 73.3600400601 	 76.5147721582
0.975 	 60 	 45.5683525288 	 66.0991487231 	 74.1612418628 	 77.7165748623 	 77.7165748623 	 82.8743114672


==> figures-2/rand-and-train-ng-1-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.050075112669   0.0 	 	0.300450676014 	 1.10165247872 	 1.10165247872
0.225 	 5 	 0.751126690035  1.30195292939 	 2.65398097146 	 2.70405608413 	 6.40961442163 	 7.26089133701
0.35 	 10 	 2.35353029544 	 5.10766149224 	 7.9118678017 	 8.5628442664 	 16.5247871808 	 19.3289934902
0.475 	 20 	 8.96344516775 	 17.7265898848 	 21.8327491237 	 27.841762644 	 37.8067100651 	 42.5638457687
0.6 	 30 	 16.7751627441 	 30.9964947421 	 38.2573860791 	 44.9674511768 	 52.0280420631 	 59.3890836254
0.725 	 40 	 26.3895843766 	 45.5182774161 	 53.9809714572 	 57.3860791187 	 64.3965948923 	 68.3024536805
0.85 	 50 	 37.4561842764 	 56.6850275413 	 63.244867301 	 70.4556835253 	 73.1096644967 	 76.7651477216
0.975 	 60 	 45.7686529795 	 66.3995993991 	 73.8607911868 	 78.2674011017 	 78.2674011017 	 82.6740110165


==> figures-2/rand-and-train-ng-2-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.50075112669 	 0.550826239359  0.250375563345  0.050075112669  0.050075112669  0.050075112669
0.225 	 5 	 4.55683525288 	 4.60691036555 	 1.95292939409 	 0.801201802704  0.200300450676  0.150225338007
0.35 	 10 	 17.6765147722 	 21.632448673 	 12.0180270406 	 6.71006509765 	 1.50225338007 	 1.85277916875
0.475 	 20 	 48.7731597396 	 69.5543314972 	 61.9429143716 	 52.1281922884 	 29.494241362 	 31.5973960941
0.6 	 30 	 72.5087631447 	 92.6389584377 	 91.3870806209 	 86.8302453681 	 77.766649975 	 74.8622934402
0.725 	 40 	 86.5798698047 	 98.2473710566 	 97.8467701552 	 97.6464697046 	 96.1942914372 	 91.4872308463
0.85 	 50 	 93.3900851277 	 99.4491737606 	 99.549323986 	 99.5993990986 	 99.399098648 	 97.4461692539
0.975 	 60 	 96.4446670005 	 99.7496244367 	 99.8998497747 	 99.7496244367 	 99.7496244367 	 99.24887331


==> figures-2/rand-and-train-ng-2-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.200300450676  0.150225338007  0.250375563345  0.300450676014  10.5658487732 	 11.6675012519
0.225 	 5 	 0.951427140711  2.7541311968 	 4.85728592889 	 7.110665999 	 57.2859288933 	 62.9444166249
0.35 	 10 	 2.80420630946 	 8.36254381572 	 16.6750125188 	 25.3880821232 	 83.0245368052 	 87.5312969454
0.475 	 20 	 9.46419629444 	 30.6459689534 	 52.5788683025 	 67.4511767651 	 95.2428642964 	 97.0956434652
0.6 	 30 	 20.1301952929 	 57.4361542313 	 78.067100651 	 87.6815222834 	 97.9969954932 	 98.8482724086
0.725 	 40 	 33.5503254882 	 75.0625938908 	 90.1852779169 	 95.1427140711 	 98.7981972959 	 99.4491737606
0.85 	 50 	 50.375563345 	 86.5798698047 	 95.2929394091 	 98.0470706059 	 99.0485728593 	 99.4992488733
0.975 	 60 	 60.8913370055 	 92.588883325 	 97.4461692539 	 99.1987981973 	 99.1987981973 	 99.5993990986


==> figures-2/rand-and-train-ng-2-r-c-kl-1-60-combine-cols-inter.dat <==
0.1 1 		0.450676014021	0.450676014021 0.751126690035 0.50075112669 0.100150225338 0.250375563345 0.150225338007 0.0 0.801201802704 0.050075112669	1.05157736605
0.225 5 	6.4596895343	4.90736104156 5.85878818227 5.0075112669 4.75713570356 2.15322984477 4.00600901352 0.901352028042 9.56434651978 0.200300450676	8.61291937907
0.35 10 	24.5868803205	18.5277916875 26.4396594892 21.782674011 21.2819228843 13.5703555333 19.7295943916 7.31096644967 24.8873309965 1.75262894342	25.0876314472
0.475 20 	66.4997496244	50.1251877817 71.2068102153 73.4101151728 68.7531296945 64.6970455684 66.8002003005 55.7836755133 66.3995993991 34.7020530796	55.9839759639
0.6 30 		89.1837756635	74.5117676515 92.7891837757 93.7406109164 91.6875312969 92.9894842263 92.138207311 90.5358037056 91.0365548322 83.4251377066	81.5723585378
0.725 40 	97.9469203806	88.0821231848 97.9969954932 98.4977466199 98.1972959439 98.2473710566 97.4962443665 98.5478217326 97.5963945919 97.8467701552	94.0911367051
0.85 50 	98.8482724086	94.5418127191 99.4491737606 99.399098648 99.399098648 99.7496244367 99.699549324 99.7496244367 99.549323986 99.5993990986	98.2974461693
0.975 60 	99.399098648	97.1457185779 99.849774662 99.849774662 99.8998497747 99.9499248873 99.849774662 99.849774662 99.849774662 99.849774662	99.549323986


==> figures-2/rand-and-train-ng-2-r-c-kl-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.450676014021  0.50075112669 	 0.250375563345  0.0 	 	 0.050075112669	0.050075112669	0.050075112669
0.225 	 5 	 4.90736104156 	 5.0075112669 	 2.15322984477 	 0.901352028042  0.200300450676	0.200300450676	0.150225338007
0.35 	 10 	 18.5277916875 	 21.782674011 	 13.5703555333 	 7.31096644967 	 1.75262894342	1.50225338007	1.70255383075
0.475 	 20 	 50.1251877817 	 73.4101151728 	 64.6970455684 	 55.7836755133 	 34.7020530796	33.9008512769	34.3014521783
0.6 	 30 	 74.5117676515 	 93.7406109164 	 92.9894842263 	 90.5358037056 	 83.4251377066	83.8257386079	76.5147721582
0.725 	 40 	 88.0821231848 	 98.4977466199 	 98.2473710566 	 98.5478217326 	 97.8467701552	97.0956434652	93.039559339
0.85 	 50 	 94.5418127191 	 99.399098648 	 99.7496244367 	 99.7496244367 	 99.5993990986	99.24887331	98.0470706059
0.975 	 60 	 97.1457185779 	 99.849774662 	 99.9499248873 	 99.849774662 	 99.849774662	99.699549324	99.4491737606


==> figures-2/rand-and-train-ng-2-r-c-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.450676014021  0.50075112669 	 0.250375563345  0.0 	 	 0.050075112669  0.050075112669
0.225 	 5 	 4.90736104156 	 5.0075112669 	 2.15322984477 	 0.901352028042  0.200300450676  0.150225338007
0.35 	 10 	 18.5277916875 	 21.782674011 	 13.5703555333 	 7.31096644967 	 1.75262894342 	 1.70255383075
0.475 	 20 	 50.1251877817 	 73.4101151728 	 64.6970455684 	 55.7836755133 	 34.7020530796 	 34.3014521783
0.6 	 30 	 74.5117676515 	 93.7406109164 	 92.9894842263 	 90.5358037056 	 83.4251377066 	 76.5147721582
0.725 	 40 	 88.0821231848 	 98.4977466199 	 98.2473710566 	 98.5478217326 	 97.8467701552 	 93.039559339
0.85 	 50 	 94.5418127191 	 99.399098648 	 99.7496244367 	 99.7496244367 	 99.5993990986 	 98.0470706059
0.975 	 60 	 97.1457185779 	 99.849774662 	 99.9499248873 	 99.849774662 	 99.849774662 	 99.4491737606


==> figures-2/rand-and-train-ng-2-r-c-nb-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.250375563345  0.150225338007  0.250375563345  0.400600901352  10.7661492238	11.6675012519	12.0180270406
0.225 	 5 	 0.951427140711  2.80420630946 	 4.80721081622 	 7.36104156234 	 59.5393089634	60.5408112168	64.747120681
0.35 	 10 	 2.80420630946 	 8.36254381572 	 17.0255383075 	 26.0891337006 	 84.4767150726	86.4797195794	89.1837756635
0.475 	 20 	 9.56434651978 	 31.9979969955 	 53.6304456685 	 69.4041061592 	 96.0941412118	96.9954932399	98.0470706059
0.6 	 30 	 20.8312468703 	 58.7381071607 	 79.7696544817 	 89.4341512268 	 98.1472208312	98.6980470706	99.1487230846
0.725 	 40 	 35.3029544316 	 77.2158237356 	 91.7376064096 	 95.5933900851 	 98.9984977466	99.1487230846	99.549323986
0.85 	 50 	 51.6775162744 	 88.4827240861 	 95.7936905358 	 98.3475212819 	 99.1987981973	99.1987981973	99.5993990986
0.975 	 60 	 62.3935903856 	 93.5403104657 	 97.9969954932 	 99.399098648 	 99.399098648	99.2989484226	99.699549324


==> figures-2/rand-and-train-ng-2-r-c-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.250375563345  0.150225338007  0.250375563345  0.400600901352  10.7661492238 	 12.0180270406
0.225 	 5 	 0.951427140711  2.80420630946 	 4.80721081622 	 7.36104156234 	 59.5393089634 	 64.747120681
0.35 	 10 	 2.80420630946 	 8.36254381572 	 17.0255383075 	 26.0891337006 	 84.4767150726 	 89.1837756635
0.475 	 20 	 9.56434651978 	 31.9979969955 	 53.6304456685 	 69.4041061592 	 96.0941412118 	 98.0470706059
0.6 	 30 	 20.8312468703 	 58.7381071607 	 79.7696544817 	 89.4341512268 	 98.1472208312 	 99.1487230846
0.725 	 40 	 35.3029544316 	 77.2158237356 	 91.7376064096 	 95.5933900851 	 98.9984977466 	 99.549323986
0.85 	 50 	 51.6775162744 	 88.4827240861 	 95.7936905358 	 98.3475212819 	 99.1987981973 	 99.5993990986
0.975 	 60 	 62.3935903856 	 93.5403104657 	 97.9969954932 	 99.399098648 	 99.399098648 	 99.699549324


==> figures-2/rate-cat-kl-1-10-50-compare.dat <==
0.1	1	0.100150225338	0.050075112669	0.150225338007	0.600901352028	0.550826239359	0.50075112669	2.80420630946	2.60390585879	3.30495743615
0.225	5	0.200300450676	0.100150225338	0.150225338007	1.40210315473	0.650976464697	1.75262894342	6.05908863295	3.85578367551	6.20931397096
0.35	10	0.150225338007	0.200300450676	1.00150225338	2.70405608413	1.40210315473	3.75563345018	9.96494742113	5.6584877316	10.2653980971
0.475	20	0.701051577366	0.600901352028 	2.25338007011 	4.65698547822 	3.30495743615 	7.61141712569 	15.122684026 	9.51427140711 	20.1301952929
0.6	30 	1.25187781673 	1.10165247872 	3.70555833751 	6.30946419629 	5.75863795694 	14.1211817727 	20.731096645 	15.122684026 	34.1512268403
0.725	40 	1.40210315473 	2.05307961943 	6.81021532298 	7.46119178768 	9.11367050576 	22.5338007011 	24.9874812218 	23.3850776164 	47.1707561342
0.85	50 	1.65247871808 	3.45518277416 	10.3154732098 	9.51427140711 	12.7691537306 	30.5958938408 	29.5443164747 	30.4957436154 	58.2874311467
0.975	60 	1.90285428142 	4.70706059089 	14.6219328993 	11.8678017026 	17.4261392088 	39.7596394592 	33.2999499249 	38.2573860791 	69.1036554832


==> figures-2/rate-cat-kl-1-60.dat <==
0.1	1	0.150225338007	0.150225338007	0.350525788683	0.50075112669	1.00150225338	3.30495743615	6.10916374562
0.225	5	0.150225338007	0.550826239359	1.05157736605	1.75262894342	3.25488232349	6.20931397096	10.2153229845
0.35	10	1.00150225338	1.4521782674	2.00300450676	3.75563345018	5.35803705558	10.2653980971	16.6249374061
0.475	20	2.25338007011	3.05458187281	4.65698547822	7.61141712569	11.6174261392	20.1301952929	30.7961942914
0.6	30	3.70555833751	5.75863795694	9.76464697046	14.1211817727	20.8312468703	34.1512268403	46.3695543315
0.725	40	6.81021532298	10.3655483225	15.8738107161	22.5338007011	32.1482223335	47.1707561342	59.7396094141
0.85	50	10.3154732098	15.272909364	23.2849273911	30.5958938408	40.9113670506	58.2874311467	70.5558337506
0.975	60	14.6219328993	20.2804206309	29.6945418127	39.7596394592	51.0265398097	69.1036554832	80.3204807211


==> figures-2/rate-cat-nb-1-10-50-compare.dat <==
0.1	1 	0.100150225338 	0.200300450676 	0.250375563345 	1.05157736605 	1.40210315473 	1.70255383075 	5.10766149224 	5.70856284427 	8.06209313971
0.225 	5 	0.450676014021 	1.15172759139 	1.90285428142 	2.1031547321 	5.10766149224 	8.06209313971 	9.31397095643 	15.5733600401 	22.3335002504
0.35 	10 	0.801201802704 	1.75262894342 	4.25638457687 	4.2063094642 	8.61291937907 	16.3244867301 	12.8693039559 	23.4852278418 	34.8522784176
0.475 	20 	0.951427140711 	3.95593390085 	8.76314471708 	5.60841261893 	16.0741111668 	28.743114672 	18.3775663495 	37.5563345018 	54.0310465699
0.6	30 	1.35202804206 	5.75863795694 	14.521782674 	8.51276915373 	23.4852278418 	39.7596394592   24.1862794191 	48.2724086129 	67.0505758638
0.725	40 	1.4521782674 	8.16224336505 	18.8783174762 	9.66449674512 	29.6444667001 	49.0736104156 	27.9419128693 	56.0841261893 	76.6149223836
0.85	50 	2.20330495744 	11.7175763645 	24.9874812218 	12.2183274912 	35.4531797697 	58.4376564847 	31.2468703055 	62.5438157236 	83.0746119179
0.975 	60 	2.45368052078 	13.620430646 	29.5443164747 	13.920881322 	40.4106159239 	64.4967451177 	34.802203305 	68.2023034552 	87.6314471708


==> figures-2/rate-cat-nb-1-60.dat <==
0.1	1	0.250375563345	0.400600901352	0.901352028042	1.70255383075	3.40510766149	8.06209313971	13.8207310966
0.225	5	1.90285428142	2.85428142213	5.0075112669	8.06209313971	12.6690035053	22.3335002504	31.5973960941
0.35	10	4.25638457687	6.65998998498	11.1166750125	16.3244867301	22.3335002504	34.8522784176	48.3224837256
0.475	20	8.76314471708	13.4201301953	21.3820731097	28.743114672	38.3074611918	54.0310465699	68.5528292439
0.6	30	14.521782674	20.6309464196	31.1467200801	39.7596394592	50.225338007	67.0505758638	79.0185277917
0.725	40	18.8783174762	26.3395092639	39.5092638958	49.0736104156	61.0415623435	76.6149223836	86.8302453681
0.85	50	24.9874812218	33.0495743615	46.5698547822	58.4376564847	69.9048572859	83.0746119179	90.6359539309
0.975	60	29.5443164747	40.2603905859	52.9293940911	64.4967451177	74.5618427641	87.6314471708	93.8908362544


==> figures-2/rate-kl-1-60.dat <==
0.1	1	0.100150225338	0.200300450676	0.250375563345	0.600901352028	1.25187781673	2.80420630946	5.90886329494
0.225	5	0.200300450676	0.300450676014	0.751126690035	1.40210315473	2.70405608413	6.05908863295	10.7160741112
0.35	10	0.150225338007	0.350525788683	1.35202804206	2.70405608413	4.65698547822	9.96494742113	16.3244867301
0.475	20	0.701051577366	1.30195292939	2.50375563345	4.65698547822	8.31246870305	15.122684026	24.3865798698
0.6	30	1.25187781673	2.00300450676	4.05608412619	6.30946419629	11.4672008012	20.731096645	31.7976965448
0.725	40	1.40210315473	2.30345518277	4.30645968953	7.46119178768	13.1697546319	24.9874812218	38.8582874311
0.85	50	1.65247871808	2.9043565348	5.85878818227	9.51427140711	15.6735102654	29.5443164747	42.96444667
0.975	60	1.90285428142	3.70555833751	6.50976464697	11.8678017026	19.4291437156	33.2999499249	47.4712068102


==> figures-2/rate-nb-1-60.dat <==
0.1	1	0.100150225338	0.250375563345	0.550826239359	1.05157736605	2.25338007011	5.10766149224	9.71457185779
0.225	5	0.450676014021	0.650976464697	1.4521782674	2.1031547321	4.15623435153	9.31397095643	15.9238858287
0.35	10	0.801201802704	1.10165247872	2.60390585879	4.2063094642	6.96044066099	12.8693039559	20.580871307
0.475	20	0.951427140711	1.60240360541	3.30495743615	5.60841261893	9.86479719579	18.3775663495	29.3940911367
0.6	30	1.35202804206	2.40360540811	5.0075112669	8.51276915373	13.470205308	24.1862794191	36.604907361
0.725	40	1.4521782674	3.00450676014	6.15923885829	9.66449674512	15.6735102654	27.9419128693	41.3620430646
0.85	50	2.20330495744	3.45518277416	7.41111667501	12.2183274912	17.1757636455	31.2468703055	45.6184276415
0.975	60	2.45368052078	4.60691036555	8.76314471708	13.920881322	20.0300450676	34.802203305	49.5743615423


==> figures-2/text-ng-1-kl-1-10-compare.dat <==
0.1 	 1 	 0.851276915373 	0.751126690035 	 4.45668502754 	 4.50676014021
0.225 	 5 	 7.61141712569 	 	7.51126690035 	 24.2864296445 	 24.6369554331
0.35 	 10 	 18.8783174762 	 	21.3820731097 	 45.5683525288 	 47.5713570356
0.475 	 20 	 42.4636955433 	 	48.2223335003 	 71.6574862293 	 77.9669504256
0.6 	 30 	 59.5393089634 	 	67.9018527792 	 83.0746119179 	 90.8863294942
0.725 	 40 	 68.3024536805 	 	80.1702553831 	 90.6359539309 	 95.8938407611
0.85 	 50 	 76.5147721582 	 	87.9318978468 	 94.2914371557 	 98.4977466199
0.975 	 60 	 82.8743114672 	 	92.3385077616 	 96.3945918878 	 99.0485728593


==> figures-2/text-ng-1-kl-1-60.dat <==
0.1	1	0.851276915373	1.75262894342	3.05458187281	4.45668502754	7.41111667501	14.7721582374	22.6339509264
0.225	5	7.61141712569	11.2168252379	18.3274912369	24.2864296445	32.3485227842	45.5182774161	56.5348022033
0.35	10	18.8783174762	26.6399599399	36.755132699	45.5683525288	55.2328492739	69.1537305959	79.118678017
0.475	20	42.4636955433	51.4772158237	63.4952428643	71.6574862293	79.9699549324	88.0320480721	92.889334001
0.6	30	59.5393089634	67.3009514271	77.0655983976	83.0746119179	89.5843765648	94.4416624937	97.4461692539
0.725	40	68.3024536805	77.3660490736	86.3294942414	90.6359539309	94.2914371557	97.3460190285	98.7981972959
0.85	50	76.5147721582	84.8272408613	91.5373059589	94.2914371557	96.5948923385	98.7481221833	99.549323986
0.975	60	82.8743114672	89.6344516775	94.1412118177	96.3945918878	97.9969954932	99.399098648	99.699549324


==> figures-2/text-ng-1-nb-1-10-compare.dat <==
0.1 	 1 	 1.10165247872 	 1.35202804206 	 4.90736104156 	 6.30946419629
0.225 	 5 	 7.26089133701 	 11.7676514772 	 24.5368052078 	 34.3515272909
0.35 	 10 	 19.3289934902 	 31.1967951928 	 45.4682023035 	 61.1417125689
0.475 	 20 	 42.5638457687 	 60.8913370055 	 71.707561342 	 87.3309964947
0.6 	 30 	 59.3890836254 	 78.217325989 	 83.1747621432 	 94.8923385078
0.725 	 40 	 68.3024536805 	 87.1306960441 	 90.4356534802 	 97.8968452679
0.85 	 50 	 76.7651477216 	 92.288432649 	 94.1912869304 	 99.1487230846
0.975 	 60 	 82.6740110165 	 95.5933900851 	 96.3445167752 	 99.699549324


==> figures-2/text-ng-1-nb-1-60.dat <==
0.1	1	1.10165247872	1.70255383075	3.20480721082	4.90736104156	7.86179268903	15.0225338007	24.0861291938
0.225	5	7.26089133701	11.6174261392	18.3775663495	24.5368052078	32.2984476715	45.9689534301	56.6850275413
0.35	10	19.3289934902	26.7901852779	36.6549824737	45.4682023035	55.9839759639	69.0535803706	78.968452679
0.475	20	42.5638457687	51.4772158237	63.545317977	71.707561342	79.9699549324	88.1321982974	92.6890335503
0.6	30	59.3890836254	66.9504256385	77.0655983976	83.1747621432	89.1837756635	94.3415122684	97.2959439159
0.725	40	68.3024536805	77.6664997496	86.2794191287	90.4356534802	93.9409113671	97.2458688032	98.7481221833
0.85	50	76.7651477216	84.9273910866	91.4872308463	94.1912869304	96.5448172258	98.8482724086	99.4491737606
0.975	60	82.6740110165	89.4842263395	94.0911367051	96.3445167752	97.7966950426	99.3490235353	99.699549324


==> figures-2/text-ng-1-r-c-kl-1-60-inter.dat <==
0.1	1	0.400600901352		0.751126690035	1.70255383075	3.15473209815	4.50676014021	7.61141712569	14.2714071107	22.2834251377
0.225	5	5.55833750626		7.51126690035	11.1667501252	18.2774161242	24.6369554331	33.0996494742	46.7200801202	58.8883324987
0.35	10	17.3760640961		21.3820731097	28.6930395593	39.4591887832	47.5713570356	58.8883324987	73.1597396094	81.4722083125
0.475	20	43.9659489234		48.2223335003	58.087130696	70.1051577366	77.9669504256	84.9273910866	91.4371557336	96.0941412118
0.6	30	67.8017025538		67.9018527792	76.2643965949	85.6785177767	90.8863294942	94.3415122684	97.1957936905	98.7981972959
0.725	40	81.2218327491		80.1702553831	87.7816725088	92.588883325	95.8938407611	97.8467701552	99.24887331	99.549323986
0.85	50	90.3355032549		87.9318978468	92.7891837757	96.1942914372	98.4977466199	99.098647972	99.6494742113	99.8998497747
0.975	60	95.8938407611		92.3385077616	96.0440660991	98.2473710566	99.0485728593	99.5993990986	99.8998497747	99.9499248873


==> figures-2/text-ng-1-r-c-kl-1-60.dat <==
0.1	1	0.751126690035	1.70255383075	3.15473209815	4.50676014021	7.61141712569	14.2714071107	22.2834251377
0.225	5	7.51126690035	11.1667501252	18.2774161242	24.6369554331	33.0996494742	46.7200801202	58.8883324987
0.35	10	21.3820731097	28.6930395593	39.4591887832	47.5713570356	58.8883324987	73.1597396094	81.4722083125
0.475	20	48.2223335003	58.087130696	70.1051577366	77.9669504256	84.9273910866	91.4371557336	96.0941412118
0.6	30	67.9018527792	76.2643965949	85.6785177767	90.8863294942	94.3415122684	97.1957936905	98.7981972959
0.725	40	80.1702553831	87.7816725088	92.588883325	95.8938407611	97.8467701552	99.24887331	99.549323986
0.85	50	87.9318978468	92.7891837757	96.1942914372	98.4977466199	99.098647972	99.6494742113	99.8998497747
0.975	60	92.3385077616	96.0440660991	98.2473710566	99.0485728593	99.5993990986	99.8998497747	99.9499248873


==> figures-2/text-ng-1-r-c-nb-1-60.dat <==
0.1	1	1.35202804206	2.15322984477	4.30645968953	6.30946419629	10.0650976465	18.4276414622	28.442663996
0.225	5	11.7676514772	18.1271907862	25.7386079119	34.3515272909	43.264897346	56.4847270906	67.7516274412
0.35	10	31.1967951928	40.1602403605	51.1767651477	61.1417125689	69.5543314972	80.8212318478	88.7831747621
0.475	20	60.8913370055	70.5558337506	80.6209313971	87.3309964947	91.4371557336	95.8437656485	98.2473710566
0.6	30	78.217325989	85.17776665	91.9379068603	94.8923385078	96.7451176765	98.7981972959	99.549323986
0.725	40	87.1306960441	91.987981973	95.8938407611	97.8968452679	99.1987981973	99.7496244367	99.9499248873
0.85	50	92.288432649	95.7936905358	98.3475212819	99.1487230846	99.7496244367	99.8998497747	100.0
0.975	60	95.5933900851	97.8968452679	99.2989484226	99.699549324	99.9499248873	100.0		100.0


==> figures-2/text-ng-2-kl-1-10-compare.dat <==
0.1 	 1 	 0.050075112669 	0.050075112669 	 0.600901352028 	0.600901352028
0.225 	 5 	 0.150225338007 	0.150225338007 	 1.90285428142 	 	1.85277916875
0.35 	 10 	 1.85277916875 	 	1.70255383075 	 12.7691537306 	 	13.9709564347
0.475 	 20 	 31.5973960941 	 	34.3014521783 	 67.7015523285 	 	70.1552328493
0.6 	 30 	 74.8622934402 	 	76.5147721582 	 92.5388082123 	 	93.7406109164
0.725 	 40 	 91.4872308463 	 	93.039559339 	 98.8983475213 	 	99.1487230846
0.85 	 50 	 97.4461692539 	 	98.0470706059 	 99.8998497747 	 	99.8998497747
0.975 	 60 	 99.24887331 	 	99.4491737606 	 99.9499248873 	 	100.0


==> figures-2/text-ng-2-kl-1-60.dat <==
0.1	1	0.050075112669	0.100150225338	0.250375563345	0.600901352028	1.20180270406	3.30495743615	6.91036554832
0.225	5	0.150225338007	0.50075112669	0.851276915373	1.90285428142	4.00600901352	10.5658487732	22.6339509264
0.35	10	1.85277916875	3.45518277416	6.91036554832	12.7691537306	20.9814722083	40.2103154732	57.0856284427
0.475	20	31.5973960941	41.8127190786	56.3345017526	67.7015523285	78.1171757636	88.3825738608	93.5903855784
0.6	30	74.8622934402	82.2233350025	88.9334001002	92.5388082123	96.4947421132	98.7481221833	99.4992488733
0.725	40	91.4872308463	94.5418127191	98.0470706059	98.8983475213	99.24887331	99.8998497747	99.9499248873
0.85	50	97.4461692539	98.5978968453	99.549323986	99.8998497747	99.9499248873	100.0		100.0
0.975	60	99.24887331	99.7996995493	99.9499248873	99.9499248873	100.0		100.0		100.0


==> figures-2/text-ng-2-nb-1-10-compare.dat <==
0.1 	 1 	 11.6675012519 	 12.0180270406 	 28.5428142213 	 28.89334001
0.225 	 5 	 62.9444166249 	 64.747120681 	 83.2248372559 	 84.5768652979
0.35 	 10 	 87.5312969454 	 89.1837756635 	 96.4947421132 	 96.9454181272
0.475 	 20 	 97.0956434652 	 98.0470706059 	 99.1987981973 	 99.4992488733
0.6 	 30 	 98.8482724086 	 99.1487230846 	 99.7996995493 	 99.7996995493
0.725 	 40 	 99.4491737606 	 99.549323986 	 99.7996995493 	 99.849774662
0.85 	 50 	 99.4992488733 	 99.5993990986 	 99.7996995493 	 99.8998497747
0.975 	 60 	 99.5993990986 	 99.699549324 	 99.849774662 	 99.8998497747


==> figures-2/text-ng-2-nb-1-60.dat <==
0.1	1	11.6675012519	15.5733600401	21.8828242364	28.5428142213	35.0025037556	47.4211316975	56.3845768653
0.225	5	62.9444166249	70.3555332999	78.4677015523	83.2248372559	87.5312969454	92.9894842263	95.2929394091
0.35	10	87.5312969454	91.7876815223	94.7921882824	96.4947421132	97.8467701552	98.7981972959	99.24887331
0.475	20	97.0956434652	98.3475212819	99.098647972	99.1987981973	99.4491737606	99.7496244367	99.849774662
0.6	30	98.8482724086	99.1987981973	99.5993990986	99.7996995493	99.7996995493	99.8998497747	99.8998497747
0.725	40	99.4491737606	99.699549324	99.7996995493	99.7996995493	99.849774662	99.9499248873	99.9499248873
0.85	50	99.4992488733	99.699549324	99.7996995493	99.7996995493	99.8998497747	99.9499248873	99.9499248873
0.975	60	99.5993990986	99.849774662	99.849774662	99.849774662	99.8998497747	99.8998497747	99.9499248873


==> figures-2/text-ng-2-r-c-kl-1-60-inter.dat <==
0.1	1	1.05157736605	0.050075112669	0.100150225338	0.250375563345	0.600901352028	1.25187781673	3.10465698548	6.76014021032
0.225	5	8.61291937907	0.150225338007	0.50075112669	1.00150225338	1.85277916875	3.80570856284	11.9178768152	22.8843264897
0.35	10	25.0876314472	1.70255383075	3.10465698548	7.61141712569	13.9709564347	23.1847771657	42.4136204306	57.486229344
0.475	20	55.9839759639	34.3014521783	44.8172258388	59.3390085128	70.1552328493	79.6194291437	88.6329494241	93.189784677
0.6	30	81.5723585378	76.5147721582	84.4767150726	90.3355032549	93.7406109164	96.4947421132	98.7481221833	99.4491737606
0.725	40	94.0911367051	93.039559339	95.7436154231	98.3975963946	99.1487230846	99.6494742113	99.8998497747	99.9499248873
0.85	50	98.2974461693	98.0470706059	99.24887331	99.699549324	99.8998497747	99.9499248873	100.0		100.0
0.975	60	99.549323986	99.4491737606	99.849774662	99.8998497747	100.0		100.0		100.0		100.0


==> figures-2/text-ng-2-r-c-kl-1-60.dat <==
0.1	1	0.050075112669	0.100150225338	0.250375563345	0.600901352028	1.25187781673	3.10465698548	6.76014021032
0.225	5	0.150225338007	0.50075112669	1.00150225338	1.85277916875	3.80570856284	11.9178768152	22.8843264897
0.35	10	1.70255383075	3.10465698548	7.61141712569	13.9709564347	23.1847771657	42.4136204306	57.486229344
0.475	20	34.3014521783	44.8172258388	59.3390085128	70.1552328493	79.6194291437	88.6329494241	93.189784677
0.6	30	76.5147721582	84.4767150726	90.3355032549	93.7406109164	96.4947421132	98.7481221833	99.4491737606
0.725	40	93.039559339	95.7436154231	98.3975963946	99.1487230846	99.6494742113	99.8998497747	99.9499248873
0.85	50	98.0470706059	99.24887331	99.699549324	99.8998497747	99.9499248873	100.0		100.0
0.975	60	99.4491737606	99.849774662	99.8998497747	100.0		100.0		100.0		100.0


==> figures-2/text-ng-2-r-c-nb-1-60.dat <==
0.1	1	12.0180270406	16.0240360541	22.7841762644	28.89334001	36.2543815724	47.8217325989	57.2859288933
0.225	5	64.747120681	72.8092138207	80.2203304957	84.5768652979	89.6344516775	93.5403104657	95.9939909865
0.35	10	89.1837756635	93.189784677	95.6935403105	96.9454181272	98.0971457186	98.9984977466	99.4491737606
0.475	20	98.0470706059	98.8482724086	99.1987981973	99.4992488733	99.5993990986	99.7996995493	99.8998497747
0.6	30	99.1487230846	99.4491737606	99.6494742113	99.7996995493	99.7996995493	99.8998497747	99.9499248873
0.725	40	99.549323986	99.7496244367	99.7996995493	99.849774662	99.8998497747	99.9499248873	99.9499248873
0.85	50	99.5993990986	99.7996995493	99.7996995493	99.8998497747	99.8998497747	99.9499248873	99.9499248873
0.975	60	99.699549324	99.849774662	99.849774662	99.8998497747	99.8998497747	99.9499248873	99.9499248873


==> figures-2/train-ng-1-kl-1-60-1x.dat <==
0.1	1	0.100150225338	0.200300450676	0.550826239359	1.05157736605	2.1031547321	4.25638457687	7.66149223836
0.225	5	0.550826239359	1.10165247872	2.30345518277	4.30645968953	6.60991487231	12.3685528292	19.0285428142
0.35	10	2.45368052078	3.95593390085	6.4596895343	9.46419629444	14.0210315473	22.9844767151	33.0495743615
0.475	20	9.06359539309	12.2183274912	18.8783174762	25.5383074612	32.7991987982	46.1692538808	56.9354031047
0.6	30	16.7751627441	22.8843264897	32.6489734602	41.0615923886	50.826239359	63.4451677516	74.2113169755
0.725	40	26.5398097146	34.2513770656	45.2679018528	54.6319479219	63.1947921883	74.7120681022	82.8743114672
0.85	50	37.5563345018	47.1707561342	58.4376564847	66.8502754131	74.9123685528	83.6755132699	89.3340010015
0.975	60	45.5683525288	55.0826239359	66.3495242864	73.6604907361	81.2218327491	88.9834752128	93.2899349024


==> figures-2/train-ng-1-kl-1-60-240x.dat <==
0.1	1	1.00150225338	1.60240360541	3.05458187281	4.55683525288	6.65998998498	12.4186279419	21.1316975463
0.225	5	6.50976464697	9.41412118177	16.6750125188	22.7841762644	31.5973960941	45.0175262894	57.636454682
0.35	10	16.4747120681	23.5853780671	34.3515272909	42.7140711067	53.1296945418	65.7986980471	76.1642463696
0.475	20	37.4061091637	46.9704556835	58.1372058087	66.8502754131	74.8622934402	85.478217326	91.4371557336
0.6	30	52.0280420631	62.7941912869	73.9108662994	80.7210816224	86.229344016	92.9894842263	96.1942914372
0.725	40	64.0961442163	74.1111667501	82.6740110165	88.9334001002	92.2383575363	96.3445167752	98.5978968453
0.85	50	73.3600400601	81.6725087631	88.9334001002	93.039559339	95.7436154231	98.3975963946	99.0485728593
0.975	60	77.7165748623	85.17776665	91.3870806209	95.2428642964	97.5463194792	98.9984977466	99.6494742113


==> figures-2/train-ng-1-kl-1-60-2x.dat <==
0.1	1	0.150225338007	0.300450676014	0.650976464697	1.20180270406	2.65398097146	5.45818728092	10.1652478718
0.225	5	1.40210315473	2.35353029544	4.65698547822	6.71006509765	10.1151727591	17.6765147722	26.7901852779
0.35	10	5.30796194291	7.86179268903	12.2183274912	17.3259889835	22.8843264897	35.4531797697	45.7185778668
0.475	20	17.6765147722	24.1862794191	33.5002503756	41.3620430646	51.0766149224	63.1947921883	73.0095142714
0.6	30	31.1967951928	40.2603905859	50.826239359	59.0385578368	68.0520781172	79.3690535804	85.92889334
0.725	40	45.5683525288	54.2814221332	65.5983975964	72.8592889334	79.7696544817	87.9318978468	93.5403104657
0.85	50	56.584877316	65.7986980471	75.0625938908	81.7726589885	87.5312969454	93.189784677	96.5448172258
0.975	60	66.0991487231	74.7120681022	82.8242363545	88.1822734101	92.6890335503	96.4947421132	98.1972959439


==> figures-2/train-ng-1-kl-1-60-3x.dat <==
0.1	1	0.150225338007	0.300450676014	0.701051577366	1.55232849274	3.05458187281	6.65998998498	10.4656985478
0.225	5	2.55383074612	4.00600901352	7.21081622434	9.91487230846	14.0210315473	22.4837255884	32.0981472208
0.35	10	7.56134201302	10.8162243365	16.6750125188	23.1847771657	30.4957436154	41.8127190786	53.6304456685
0.475	20	21.2318477717	28.743114672	38.8582874311	48.2724086129	57.8868302454	70.4556835253	79.6695042564
0.6	30	38.3575363045	47.5212819229	59.6394591888	67.0505758638	75.4631947922	85.1276915373	90.9864797196
0.725	40	53.9809714572	63.0445668503	73.0095142714	80.7711567351	86.4797195794	92.3385077616	95.6935403105
0.85	50	63.395092639	72.6089133701	81.7225838758	88.1321982974	91.837756635	95.6935403105	98.3475212819
0.975	60	74.1612418628	82.2734101152	89.6845267902	93.490235353	95.5433149725	98.0971457186	98.7981972959


==> figures-2/train-ng-1-kl-1-60-4x.dat <==
0.1	1	0.250375563345	0.400600901352	1.00150225338	1.65247871808	3.35503254882	7.26089133701	11.7676514772
0.225	5	3.00450676014	4.45668502754	7.61141712569	10.3154732098	14.4717075613	24.1362043065	35.553329995
0.35	10	8.21231847772	11.8678017026	18.3274912369	26.3395092639	34.5518277416	47.9218828242	59.4391587381
0.475	20	27.841762644	35.6534802203	47.0205307962	54.6319479219	64.146219329	75.7135703555	84.3264897346
0.6	30	44.7170756134	54.3314972459	65.6985478217	73.4101151728	80.2203304957	88.4827240861	93.1397095643
0.725	40	57.185778668	66.3995993991	77.9669504256	84.0260390586	89.5843765648	94.6419629444	97.4962443665
0.85	50	70.655983976	79.118678017	87.2308462694	91.1367050576	95.0425638458	97.5963945919	98.6479719579
0.975	60	77.7165748623	85.17776665	91.3870806209	95.2428642964	97.5463194792	98.9984977466	99.6494742113


==> figures-2/train-ng-1-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.150225338007  0.150225338007  0.250375563345  1.00150225338
0.225 	 5 	 0.550826239359  1.40210315473 	 2.55383074612 	 3.00450676014 	 6.50976464697
0.35 	 10 	 2.45368052078 	 5.30796194291 	 7.56134201302 	 8.21231847772 	 16.4747120681
0.475 	 20 	 9.06359539309 	 17.6765147722 	 21.2318477717 	 27.841762644 	 37.4061091637
0.6 	 30 	 16.7751627441 	 31.1967951928 	 38.3575363045 	 44.7170756134 	 52.0280420631
0.725 	 40 	 26.5398097146 	 45.5683525288 	 53.9809714572 	 57.185778668 	 64.0961442163
0.85 	 50 	 37.5563345018 	 56.584877316 	 63.395092639 	 70.655983976 	 73.3600400601
0.975 	 60 	 45.5683525288 	 66.0991487231 	 74.1612418628 	 77.7165748623 	 77.7165748623


==> figures-2/train-ng-1-nb-1-60-1x.dat <==
0.1	1	0.100150225338	0.250375563345	0.450676014021	0.951427140711	1.90285428142	3.75563345018	6.65998998498
0.225	5	0.751126690035	1.30195292939	2.55383074612	4.05608412619	6.25938908363	11.9178768152	18.9283925889
0.35	10	2.35353029544	4.00600901352	6.20931397096	9.56434651978	14.07110666	22.9344016024	32.4486730095
0.475	20	8.96344516775	12.4186279419	19.1286930396	26.0891337006	32.8993490235	46.0691036555	56.7851777666
0.6	30	16.7751627441	23.6354531798	32.5488232349	41.5122684026	50.7761642464	63.7456184276	73.7606409614
0.725	40	26.3895843766	34.651977967	44.9674511768	54.4316474712	63.0445668503	74.6119178768	82.5738607912
0.85	50	37.4561842764	47.1206810215	58.4877315974	67.0505758638	74.9123685528	83.7756634952	89.1837756635
0.975	60	45.7686529795	55.4331497246	66.0991487231	73.5102653981	81.6224336505	88.9334001002	93.1397095643


==> figures-2/train-ng-1-nb-1-60-240x.dat <==
0.1	1	1.10165247872	2.00300450676	3.30495743615	4.60691036555	6.96044066099	12.5187781673	20.1301952929
0.225	5	6.40961442163	9.66449674512	16.6249374061	23.0345518277	31.6975463195	44.8673009514	57.2859288933
0.35	10	16.5247871808	23.9359038558	33.2498748122	43.415122684	52.9794692038	66.1492238358	75.5633450175
0.475	20	37.8067100651	46.7200801202	58.3875813721	66.5998998498	74.7120681022	84.877315974	91.3370055083
0.6	30	52.0280420631	63.1447170756	73.6104156234	80.2203304957	86.4296444667	92.9394091137	96.1442163245
0.725	40	64.3965948923	73.7606409614	82.9744616925	88.8833249875	92.2383575363	96.1442163245	98.5978968453
0.85	50	73.1096644967	81.9729594392	89.0335503255	93.189784677	95.9439158738	98.2974461693	99.0485728593
0.975	60	78.2674011017	85.2779168753	91.6374561843	95.3430145218	97.5463194792	98.9984977466	99.6494742113


==> figures-2/train-ng-1-nb-1-60-2x.dat <==
0.1	1	0.050075112669	0.350525788683	0.600901352028	1.20180270406	2.20330495744	5.35803705558	9.06359539309
0.225	5	1.30195292939	2.30345518277	4.40660991487	7.16074111167	10.2653980971	17.6765147722	26.2393590386
0.35	10	5.10766149224	7.7616424637	12.2183274912	16.7250876314	23.1347020531	34.952428643	45.5182774161
0.475	20	17.7265898848	24.0861291938	33.1497245869	41.4121181773	50.826239359	63.244867301	73.2598898348
0.6	30	30.9964947421	40.0600901352	50.8763144717	59.3890836254	68.1522283425	79.3690535804	85.9789684527
0.725	40	45.5182774161	54.4316474712	65.348022033	72.6089133701	79.419128693	88.2323485228	93.340010015
0.85	50	56.6850275413	65.7986980471	75.6134201302	81.8227341012	87.5312969454	93.189784677	96.6449674512
0.975	60	66.3995993991	74.7120681022	82.8743114672	88.1822734101	92.6389584377	96.4446670005	98.0971457186


==> figures-2/train-ng-1-nb-1-60-3x.dat <==
0.1	1	0.0	0.150225338007	0.50075112669	0.951427140711	2.85428142213	6.55983975964	10.1652478718
0.225	5	2.65398097146	4.05608412619	7.06059088633	10.3655483225	13.9709564347	22.9344016024	32.3485227842
0.35	10	7.9118678017	11.2168252379	16.8252378568	22.9344016024	30.3455182774	42.1632448673	53.6304456685
0.475	20	21.8327491237	28.9434151227	39.1086629945	48.3725588383	57.8868302454	70.3054581873	79.6194291437
0.6	30	38.2573860791	47.5212819229	59.6394591888	67.3510265398	75.7636454682	84.9774661993	90.9364046069
0.725	40	53.9809714572	63.2949424136	73.3099649474	80.6710065098	86.4296444667	92.438657987	95.6935403105
0.85	50	63.244867301	72.7591387081	81.8728092138	88.2323485228	91.6875312969	95.7936905358	98.2974461693
0.975	60	73.8607911868	81.9729594392	89.5343014522	93.490235353	95.5433149725	98.0971457186	98.8482724086


==> figures-2/train-ng-1-nb-1-60-4x.dat <==
0.1	1	0.300450676014	0.50075112669	1.20180270406	2.00300450676	3.80570856284	6.65998998498	12.1181772659
0.225	5	2.70405608413	4.3565348022	7.56134201302	10.1151727591	14.221331998	24.6870305458	36.1041562344
0.35	10	8.5628442664	11.4672008012	18.5778668002	26.9404106159	34.2513770656	47.4211316975	59.3890836254
0.475	20	27.841762644	35.7536304457	46.6700050075	54.7821732599	64.5468202303	75.9138708062	84.2263395093
0.6	30	44.9674511768	54.3314972459	65.8487731597	72.9093640461	80.4206309464	88.6329494241	93.189784677
0.725	40	57.3860791187	66.4997496244	77.8167250876	83.9759639459	89.1837756635	94.5418127191	97.4962443665
0.85	50	70.4556835253	79.0185277917	87.0806209314	91.837756635	94.9924887331	97.6965448172	98.5978968453
0.975	60	78.2674011017	85.2779168753	91.6374561843	95.3430145218	97.5463194792	98.9984977466	99.6494742113


==> figures-2/train-ng-1-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.050075112669  0.0 	 	 0.300450676014  1.10165247872
0.225 	 5 	 0.751126690035  1.30195292939 	 2.65398097146 	 2.70405608413 	 6.40961442163
0.35 	 10 	 2.35353029544 	 5.10766149224 	 7.9118678017 	 8.5628442664 	 16.5247871808
0.475 	 20 	 8.96344516775 	 17.7265898848 	 21.8327491237 	 27.841762644 	 37.8067100651
0.6 	 30 	 16.7751627441 	 30.9964947421 	 38.2573860791 	 44.9674511768 	 52.0280420631
0.725 	 40 	 26.3895843766 	 45.5182774161 	 53.9809714572 	 57.3860791187 	 64.3965948923
0.85 	 50 	 37.4561842764 	 56.6850275413 	 63.244867301 	 70.4556835253 	 73.1096644967
0.975 	 60 	 45.7686529795 	 66.3995993991 	 73.8607911868 	 78.2674011017 	 78.2674011017


==> figures-2/train-ng-1-r-c-kl-1-60-1x.dat <==
0.1	1	0.100150225338	0.200300450676	0.550826239359	1.05157736605	2.05307961943	4.25638457687	7.71156735103
0.225	5	0.550826239359	1.00150225338	2.15322984477	4.30645968953	6.91036554832	12.5688532799	19.2789183776
0.35	10	2.95443164747	4.3565348022	7.41111667501	11.0165247872	15.5733600401	24.4366549825	34.3515272909
0.475	20	11.0665998998	14.7721582374	22.5338007011	30.6960440661	38.3575363045	51.1767651477	61.0415623435
0.6	30	21.782674011	30.1952929394	40.6109163746	49.474211317	58.5878818227	70.2053079619	78.9183775663
0.725	40	35.252879319	43.1647471207	55.0826239359	63.4451677516	71.1567351027	81.4221331998	87.6314471708
0.85	50	49.2238357536	58.8382573861	69.6044066099	76.6149223836	82.9243865799	90.1352028042	94.1412118177
0.975	60	58.8883324987	68.2523785679	78.6179268903	83.6755132699	88.7831747621	93.340010015	96.1942914372


==> figures-2/train-ng-1-r-c-kl-1-60-240x.dat <==
0.1	1	1.15172759139	1.75262894342	3.40510766149	4.3565348022	7.06059088633	12.8192288433	20.6810215323
0.225	5	6.86029043565	10.5157736605	16.5748622934	23.8357536304	33.0495743615	46.4697045568	58.7381071607
0.35	10	18.5277916875	25.4882323485	36.8552829244	47.0706059089	57.03555333	69.8547821733	79.0686029044
0.475	20	44.4667000501	55.2829243866	66.7501251878	74.1612418628	81.9729594392	90.2353530295	95.2428642964
0.6	30	64.2463695543	73.6604907361	82.5738607912	87.9318978468	92.3385077616	96.6449674512	98.3475212819
0.725	40	76.4646970456	84.6269404106	90.9864797196	94.6920380571	96.6449674512	98.9984977466	99.4992488733
0.85	50	85.6785177767	91.1867801703	95.3930896345	97.2458688032	98.8482724086	99.549323986	99.7996995493
0.975	60	89.0836254382	94.4416624937	97.3460190285	98.6479719579	99.24887331	99.7496244367	99.8998497747


==> figures-2/train-ng-1-r-c-kl-1-60-2x.dat <==
0.1	1	0.150225338007	0.250375563345	0.650976464697	1.20180270406	2.60390585879	5.50826239359	10.0650976465
0.225	5	1.55232849274	2.65398097146	4.90736104156	7.36104156234	10.6659989985	17.9769654482	27.6414621933
0.35	10	6.30946419629	9.01352028042	13.9709564347	19.2288432649	25.8888332499	37.8567851778	49.023535303
0.475	20	22.4837255884	30.2453680521	40.3605408112	47.9719579369	57.2859288933	68.5528292439	77.916875313
0.6	30	39.5593390085	48.5728592889	60.8412618928	68.7030545819	76.7150726089	85.17776665	91.0365548322
0.725	40	57.336004006	66.7000500751	76.2143214822	82.3735603405	87.7315973961	92.9894842263	96.2944416625
0.85	50	70.2053079619	77.6664997496	85.478217326	90.0350525789	93.5403104657	97.0455683525	98.2473710566
0.975	60	79.7696544817	86.4797195794	92.0380570856	95.1427140711	96.6449674512	98.5478217326	99.5993990986


==> figures-2/train-ng-1-r-c-kl-1-60-3x.dat <==
0.1	1	0.150225338007	0.300450676014	0.751126690035	1.55232849274	3.00450676014	6.81021532298	10.7661492238
0.225	5	2.80420630946	4.60691036555	7.66149223836	10.6159238858	15.0225338007	23.7856785178	33.5503254882
0.35	10	9.71457185779	12.8693039559	19.1286930396	26.1392088132	34.1011517276	46.0190285428	56.5348022033
0.475	20	27.6414621933	35.252879319	47.1707561342	56.434651978	65.9489233851	77.0655983976	84.3264897346
0.6	30	49.6745117677	59.2889334001	69.8547821733	76.7651477216	83.3249874812	90.9364046069	94.8923385078
0.725	40	66.7000500751	75.4131196795	83.1246870305	88.6830245368	92.6389584377	96.4947421132	98.5478217326
0.85	50	77.616424637	84.5267901853	90.6860290436	94.1912869304	96.6950425638	98.5478217326	99.24887331
0.975	60	87.2308462694	92.0380570856	95.7436154231	97.3460190285	98.4476715073	99.0485728593	99.4491737606


==> figures-2/train-ng-1-r-c-kl-1-60-4x.dat <==
0.1	1	0.250375563345	0.450676014021	0.901352028042	1.75262894342	3.35503254882	7.21081622434	11.9178768152
0.225	5	3.05458187281	4.75713570356	7.9118678017	10.2653980971	16.0741111668	26.3895843766	38.0570856284
0.35	10	10.0650976465	14.371557336	22.7341011517	30.3455182774	38.8582874311	52.1782674011	63.1447170756
0.475	20	34.1011517276	43.6154231347	55.1827741612	63.545317977	71.8077115674	82.0731096645	88.7330996495
0.6	30	56.735102654	65.2979469204	75.2628943415	81.5222834251	87.6815222834	93.340010015	96.8452679019
0.725	40	71.3570355533	78.367551327	86.9804707061	91.837756635	94.8923385078	97.5963945919	98.948422634
0.85	50	82.8743114672	89.3840761142	94.3415122684	96.6449674512	97.7466199299	99.0485728593	99.5993990986
0.975	60	89.0836254382	94.4416624937	97.3460190285	98.6479719579	99.24887331	99.7496244367	99.8998497747


==> figures-2/train-ng-1-r-c-kl-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.100150225338  0.150225338007  0.150225338007  0.250375563345  1.15172759139
0.225 	 5 	 0.550826239359  1.55232849274 	 2.80420630946 	 3.05458187281 	 6.86029043565
0.35 	 10 	 2.95443164747 	 6.30946419629 	 9.71457185779 	 10.0650976465 	 18.5277916875
0.475 	 20 	 11.0665998998 	 22.4837255884 	 27.6414621933 	 34.1011517276 	 44.4667000501
0.6 	 30 	 21.782674011 	 39.5593390085 	 49.6745117677 	 56.735102654 	 64.2463695543
0.725 	 40 	 35.252879319 	 57.336004006 	 66.7000500751 	 71.3570355533 	 76.4646970456
0.85 	 50 	 49.2238357536 	 70.2053079619 	 77.616424637 	 82.8743114672 	 85.6785177767
0.975 	 60 	 58.8883324987 	 79.7696544817 	 87.2308462694 	 89.0836254382 	 89.0836254382


==> figures-2/train-ng-1-r-c-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.150225338007  0.150225338007  0.250375563345  1.15172759139
0.225 	 5 	 0.550826239359  1.55232849274 	 2.80420630946 	 3.05458187281 	 6.86029043565
0.35 	 10 	 2.95443164747 	 6.30946419629 	 9.71457185779 	 10.0650976465 	 18.5277916875
0.475 	 20 	 11.0665998998 	 22.4837255884 	 27.6414621933 	 34.1011517276 	 44.4667000501
0.6 	 30 	 21.782674011 	 39.5593390085 	 49.6745117677 	 56.735102654 	 64.2463695543
0.725 	 40 	 35.252879319 	 57.336004006 	 66.7000500751 	 71.3570355533 	 76.4646970456
0.85 	 50 	 49.2238357536 	 70.2053079619 	 77.616424637 	 82.8743114672 	 85.6785177767
0.975 	 60 	 58.8883324987 	 79.7696544817 	 87.2308462694 	 89.0836254382 	 89.0836254382


==> figures-2/train-ng-1-r-c-nb-1-60-1x.dat <==
0.1	1	0.100150225338	0.250375563345	0.50075112669	0.901352028042	1.75262894342	3.85578367551	6.65998998498
0.225	5	0.901352028042	1.35202804206	2.55383074612	4.40660991487	6.76014021032	12.8693039559	20.4807210816
0.35	10	3.50525788683	5.10766149224	8.06209313971	11.6675012519	16.4246369554	25.9889834752	36.004006009
0.475	20	12.6189283926	17.2258387581	24.8873309965	32.5488232349	41.1116675013	53.8808212318	64.9974962444
0.6	30	24.3365047571	31.7976965448	43.565348022	52.5788683025	62.1432148222	73.4601902854	81.4221331998
0.725	40	37.2558838257	46.0190285428	58.087130696	66.2994491738	73.8607911868	83.8257386079	90.0851276915
0.85	50	51.8277416124	60.7411116675	72.4086129194	80.0200300451	86.079118678	92.0380570856	95.2428642964
0.975	60	60.7911867802	70.4556835253	81.7225838758	86.8302453681	90.6860290436	95.0425638458	97.2458688032


==> figures-2/train-ng-1-r-c-nb-1-60-240x.dat <==
0.1	1	1.65247871808	2.50375563345	4.10615923886	5.55833750626	9.01352028042	16.2744116174	25.0876314472
0.225	5	10.2653980971	14.4717075613	24.4867300951	31.6474712068	41.7125688533	55.5833750626	66.8502754131
0.35	10	26.2393590386	34.2513770656	47.2208312469	56.434651978	65.8988482724	77.3660490736	84.9273910866
0.475	20	54.3314972459	63.0445668503	73.9609414121	80.8713069604	87.5312969454	94.2413620431	97.4962443665
0.6	30	72.2083124687	80.5207811718	87.4311467201	91.6875312969	95.4932398598	98.2473710566	99.1487230846
0.725	40	83.1747621432	89.2338507762	94.4917376064	96.8452679019	97.9969954932	99.399098648	99.7496244367
0.85	50	90.0851276915	93.8908362544	97.2959439159	98.6479719579	99.1487230846	99.6494742113	99.8998497747
0.975	60	92.9394091137	96.5948923385	98.3475212819	99.1987981973	99.549323986	99.7996995493	99.9499248873


==> figures-2/train-ng-1-r-c-nb-1-60-2x.dat <==
0.1	1	0.200300450676	0.350525788683	0.751126690035	1.60240360541	2.45368052078	5.25788683025	9.06359539309
0.225	5	1.70255383075	2.80420630946	5.25788683025	7.86179268903	11.5172759139	19.8798197296	29.5943915874
0.35	10	6.96044066099	10.1652478718	15.3730595894	21.8828242364	30.1952929394	41.8627941913	52.9794692038
0.475	20	24.7871807712	33.5002503756	43.6154231347	52.2283425138	61.5423134702	72.9093640461	81.3720580871
0.6	30	43.1647471207	52.4286429644	64.1962944417	72.3585378067	80.6209313971	88.5327991988	93.8908362544
0.725	40	61.1917876815	70.4056084126	79.7696544817	85.6785177767	90.6359539309	95.0926389584	97.4461692539
0.85	50	73.2098147221	81.2719078618	88.3324987481	91.9379068603	94.7421131698	97.8968452679	99.098647972
0.975	60	83.1246870305	88.5828743115	93.7406109164	96.2443665498	97.9469203806	99.1487230846	99.549323986


==> figures-2/train-ng-1-r-c-nb-1-60-3x.dat <==
0.1	1	0.050075112669	0.300450676014	0.600901352028	1.30195292939	3.15473209815	7.110665999	10.9664496745
0.225	5	3.5553329995	4.95743615423	8.16224336505	11.3169754632	16.1241862794	26.0390585879	35.853780671
0.35	10	11.4672008012	15.1727591387	22.5838758137	29.344016024	36.9554331497	50.5758637957	60.6409614422
0.475	20	31.0465698548	40.5608412619	52.4286429644	60.8913370055	69.7546319479	81.2218327491	87.7816725088
0.6	30	53.9809714572	63.1947921883	74.6619929895	81.4221331998	87.1306960441	93.3900851277	96.4446670005
0.725	40	71.557336004	79.268903355	86.9804707061	91.0866299449	94.5418127191	97.9469203806	98.7981972959
0.85	50	80.9714571858	88.2824236355	93.5403104657	96.0440660991	97.9469203806	99.399098648	99.6494742113
0.975	60	89.8848272409	93.8407611417	97.4461692539	98.3475212819	99.1487230846	99.5993990986	99.849774662


==> figures-2/train-ng-1-r-c-nb-1-60-4x.dat <==
0.1	1	0.400600901352	0.801201802704	1.35202804206	2.35353029544	4.05608412619	7.56134201302	12.6690035053
0.225	5	3.85578367551	6.05908863295	9.51427140711	12.8693039559	18.5778668002	29.6444667001	41.8127190786
0.35	10	13.1697546319	18.8783174762	26.9404106159	34.7521281923	43.4651977967	56.2343515273	67.0505758638
0.475	20	38.0070105158	48.2223335003	58.6880320481	68.8032048072	76.4646970456	86.079118678	91.4872308463
0.6	30	62.0931397096	71.10665999	80.8212318478	85.5282924387	90.0851276915	94.9424136204	97.7966950426
0.725	40	75.4131196795	84.4266399599	91.4371557336	94.1912869304	96.7951927892	98.6980470706	99.5993990986
0.85	50	87.7315973961	91.8878317476	96.0440660991	97.9469203806	98.7981972959	99.7496244367	99.7996995493
0.975	60	92.9394091137	96.5948923385	98.3475212819	99.1987981973	99.549323986	99.7996995493	99.9499248873


==> figures-2/train-ng-1-r-c-nb-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.100150225338  0.200300450676  0.050075112669  0.400600901352  1.65247871808
0.225 	 5 	 0.901352028042  1.70255383075 	 3.5553329995 	 3.85578367551 	 10.2653980971
0.35 	 10 	 3.50525788683 	 6.96044066099 	 11.4672008012 	 13.1697546319 	 26.2393590386
0.475 	 20 	 12.6189283926 	 24.7871807712 	 31.0465698548 	 38.0070105158 	 54.3314972459
0.6 	 30 	 24.3365047571 	 43.1647471207 	 53.9809714572 	 62.0931397096 	 72.2083124687
0.725 	 40 	 37.2558838257 	 61.1917876815 	 71.557336004 	 75.4131196795 	 83.1747621432
0.85 	 50 	 51.8277416124 	 73.2098147221 	 80.9714571858 	 87.7315973961 	 90.0851276915
0.975 	 60 	 60.7911867802 	 83.1246870305 	 89.8848272409 	 92.9394091137 	 92.9394091137


==> figures-2/train-ng-1-r-c-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.100150225338  0.200300450676  0.050075112669  0.400600901352  1.65247871808
0.225 	 5 	 0.901352028042  1.70255383075 	 3.5553329995 	 3.85578367551 	 10.2653980971
0.35 	 10 	 3.50525788683 	 6.96044066099 	 11.4672008012 	 13.1697546319 	 26.2393590386
0.475 	 20 	 12.6189283926 	 24.7871807712 	 31.0465698548 	 38.0070105158 	 54.3314972459
0.6 	 30 	 24.3365047571 	 43.1647471207 	 53.9809714572 	 62.0931397096 	 72.2083124687
0.725 	 40 	 37.2558838257 	 61.1917876815 	 71.557336004 	 75.4131196795 	 83.1747621432
0.85 	 50 	 51.8277416124 	 73.2098147221 	 80.9714571858 	 87.7315973961 	 90.0851276915
0.975 	 60 	 60.7911867802 	 83.1246870305 	 89.8848272409 	 92.9394091137 	 92.9394091137


==> figures-2/train-ng-2-kl-1-60-1x.dat <==
0.1	1	0.50075112669	0.701051577366	1.20180270406	1.80270405608	3.10465698548	6.30946419629	11.2669003505
0.225	5	4.55683525288	6.60991487231	11.3670505759	15.0726089134	20.6810215323	30.4957436154	41.1116675013
0.35	10	17.6765147722	23.5353029544	30.9964947421	37.7566349524	46.1692538808	57.7366049074	67.4011016525
0.475	20	48.7731597396	56.3845768653	65.197796695	71.9579369054	78.0170255383	85.2779168753	89.8347521282
0.6	30	72.5087631447	78.5678517777	84.3765648473	88.4827240861	91.5873810716	95.4932398598	97.2959439159
0.725	40	86.5798698047	90.1852779169	93.8407611417	95.3930896345	96.7451176765	98.0470706059	99.0485728593
0.85	50	93.3900851277	95.5933900851	97.2959439159	97.9469203806	98.5978968453	99.1987981973	99.4491737606
0.975	60	96.4446670005	97.5463194792	98.2974461693	98.5978968453	99.2989484226	99.6494742113	99.7996995493


==> figures-2/train-ng-2-kl-1-60-240x.dat <==
0.1	1	0.050075112669	0.150225338007	0.250375563345	0.701051577366	1.20180270406	2.85428142213	6.96044066099
0.225	5	0.200300450676	0.350525788683	0.901352028042	1.70255383075	3.10465698548	9.01352028042	19.6294441662
0.35	10	1.50225338007	2.70405608413	5.40811216825	8.91337005508	17.2759138708	37.4561842764	59.0886329494
0.475	20	29.494241362	40.4606910366	56.8352528793	72.5588382574	85.9789684527	96.2944416625	99.098647972
0.6	30	77.766649975	86.9804707061	95.7436154231	98.7481221833	99.7496244367	100.0	100.0
0.725	40	96.1942914372	98.8983475213	99.699549324	99.849774662	99.9499248873	100.0	100.0
0.85	50	99.399098648	99.7996995493	99.9499248873	100.0	100.0	100.0	100.0
0.975	60	99.7496244367	99.8998497747	100.0	100.0	100.0	100.0	100.0


==> figures-2/train-ng-2-kl-1-60-2x.dat <==
0.1	1	0.550826239359	0.600901352028	0.951427140711	1.95292939409	3.00450676014	6.40961442163	11.6675012519
0.225	5	4.60691036555	6.4596895343	10.0150225338	15.0225338007	20.7811717576	31.7476214321	42.6139208813
0.35	10	21.632448673	29.0936404607	38.7581372058	47.9218828242	57.78668002	71.3570355533	80.0200300451
0.475	20	69.5543314972	79.3690535804	86.4797195794	91.7876815223	94.9924887331	97.8467701552	99.098647972
0.6	30	92.6389584377	95.8938407611	98.0971457186	98.9984977466	99.549323986	99.849774662	99.8998497747
0.725	40	98.2473710566	99.1487230846	99.4992488733	99.5993990986	99.699549324	99.849774662	99.849774662
0.85	50	99.4491737606	99.6494742113	99.7496244367	99.849774662	99.849774662	99.849774662	99.8998497747
0.975	60	99.7496244367	99.849774662	99.8998497747	99.8998497747	99.8998497747	99.9499248873	99.9499248873


==> figures-2/train-ng-2-kl-1-60-3x.dat <==
0.1	1	0.250375563345	0.350525788683	0.701051577366	1.35202804206	2.50375563345	5.25788683025	9.46419629444
0.225	5	1.95292939409	3.10465698548	5.15773660491	7.66149223836	11.3169754632	19.2789183776	28.0420630946
0.35	10	12.0180270406	16.9754631948	25.7886830245	32.8492739109	42.4636955433	58.7881822734	72.8092138207
0.475	20	61.9429143716	70.6059088633	79.9198798197	87.0806209314	92.288432649	96.5948923385	98.5478217326
0.6	30	91.3870806209	95.5433149725	97.9469203806	99.098647972	99.549323986	99.5993990986	99.7496244367
0.725	40	97.8467701552	98.7981972959	99.549323986	99.849774662	99.849774662	99.9499248873	99.9499248873
0.85	50	99.549323986	99.7996995493	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.975	60	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873


==> figures-2/train-ng-2-kl-1-60-4x.dat <==
0.1	1	0.050075112669	0.100150225338	0.350525788683	0.701051577366	1.55232849274	3.75563345018	7.21081622434
0.225	5	0.801201802704	1.70255383075	2.85428142213	4.2063094642	7.16074111167	12.4687030546	21.0816224337
0.35	10	6.71006509765	9.41412118177	15.5733600401	20.6309464196	30.7461191788	48.0721081622	63.695543315
0.475	20	52.1281922884	61.5923885829	73.9609414121	82.9744616925	90.3355032549	96.9954932399	99.2989484226
0.6	30	86.8302453681	92.6389584377	97.1957936905	98.5478217326	99.4992488733	99.849774662	99.8998497747
0.725	40	97.6464697046	99.3490235353	99.7496244367	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.85	50	99.5993990986	99.7996995493	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.975	60	99.7496244367	99.8998497747	100.0	100.0	100.0	100.0	100.0


==> figures-2/train-ng-2-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.50075112669 	 0.550826239359  0.250375563345  0.050075112669  0.050075112669
0.225 	 5 	 4.55683525288 	 4.60691036555 	 1.95292939409 	 0.801201802704  0.200300450676
0.35 	 10 	 17.6765147722 	 21.632448673 	 12.0180270406 	 6.71006509765 	 1.50225338007
0.475 	 20 	 48.7731597396 	 69.5543314972 	 61.9429143716 	 52.1281922884 	 29.494241362
0.6 	 30 	 72.5087631447 	 92.6389584377 	 91.3870806209 	 86.8302453681 	 77.766649975
0.725 	 40 	 86.5798698047 	 98.2473710566 	 97.8467701552 	 97.6464697046 	 96.1942914372
0.85 	 50 	 93.3900851277 	 99.4491737606 	 99.549323986 	 99.5993990986 	 99.399098648
0.975 	 60 	 96.4446670005 	 99.7496244367 	 99.8998497747 	 99.7496244367 	 99.7496244367


==> figures-2/train-ng-2-nb-1-60-1x.dat <==
0.1	1	0.200300450676	0.350525788683	0.550826239359	0.801201802704	1.4521782674	3.25488232349	6.25938908363
0.225	5	0.951427140711	1.4521782674	2.45368052078	3.10465698548	4.65698547822	6.65998998498	11.8678017026
0.35	10	2.80420630946	3.5553329995	4.85728592889	7.06059088633	9.86479719579	14.672008012	19.8798197296
0.475	20	9.46419629444	12.0180270406	15.122684026	18.9283925889	23.5353029544	30.9964947421	38.8082123185
0.6	30	20.1301952929	24.9374061092	30.6459689534	35.6034051077	40.8112168252	50.7761642464	58.3875813721
0.725	40	33.5503254882	40.4106159239	47.4211316975	52.1782674011	56.9854782173	65.5483224837	72.9594391587
0.85	50	50.375563345	55.7836755133	61.5423134702	65.9489233851	71.3570355533	77.5162744116	83.4251377066
0.975	60	60.8913370055	66.4997496244	72.0580871307	77.0155232849	81.1717576365	85.7285928893	89.0335503255


==> figures-2/train-ng-2-nb-1-60-240x.dat <==
0.1	1	10.5658487732	14.371557336	20.580871307	26.4396594892	33.1497245869	44.5668502754	55.7836755133
0.225	5	57.2859288933	65.348022033	74.0110165248	79.5192789184	84.2263395093	90.0350525789	93.6905358037
0.35	10	83.0245368052	87.5813720581	91.3370055083	93.3900851277	95.8437656485	97.2959439159	98.4977466199
0.475	20	95.2428642964	96.9954932399	98.2473710566	98.8983475213	99.24887331	99.5993990986	99.7496244367
0.6	30	97.9969954932	98.5978968453	99.1487230846	99.3490235353	99.4491737606	99.6494742113	99.6494742113
0.725	40	98.7981972959	99.1487230846	99.399098648	99.399098648	99.549323986	99.7996995493	99.849774662
0.85	50	99.0485728593	99.24887331	99.3490235353	99.4491737606	99.6494742113	99.7996995493	99.7996995493
0.975	60	99.1987981973	99.2989484226	99.4491737606	99.6494742113	99.7496244367	99.7996995493	99.8998497747


==> figures-2/train-ng-2-nb-1-60-2x.dat <==
0.1	1	0.150225338007	0.250375563345	0.801201802704	1.30195292939	1.95292939409	3.70555833751	7.110665999
0.225	5	2.7541311968	3.45518277416	4.60691036555	6.30946419629	9.31397095643	14.371557336	19.3289934902
0.35	10	8.36254381572	10.6659989985	14.672008012	18.6780170255	22.6840260391	30.2954431647	38.0070105158
0.475	20	30.6459689534	36.154231347	43.865798698	48.5728592889	54.8823234852	63.244867301	70.9063595393
0.6	30	57.4361542313	62.3435152729	68.9033550325	73.8607911868	78.517776665	84.1261892839	87.6815222834
0.725	40	75.0625938908	79.4692038057	84.3264897346	87.5813720581	89.6344516775	92.588883325	94.3915873811
0.85	50	86.5798698047	89.3340010015	91.837756635	92.889334001	94.2413620431	95.5933900851	96.9454181272
0.975	60	92.588883325	93.7406109164	95.2929394091	96.0440660991	97.1957936905	97.8968452679	98.1972959439


==> figures-2/train-ng-2-nb-1-60-3x.dat <==
0.1	1	0.250375563345	0.550826239359	1.05157736605	1.55232849274	2.45368052078	4.90736104156	8.66299449174
0.225	5	4.85728592889	6.20931397096	9.11367050576	11.3169754632	14.672008012	21.9829744617	27.991987982
0.35	10	16.6750125188	20.4807210816	25.8888332499	31.2969454181	37.7566349524	47.0706059089	55.7836755133
0.475	20	52.5788683025	58.3875813721	65.4481722584	69.9048572859	75.0625938908	81.3219829745	85.2278417626
0.6	30	78.067100651	82.6740110165	86.8803204807	89.3340010015	91.987981973	93.790686029	95.3930896345
0.725	40	90.1852779169	92.6890335503	94.2413620431	95.4431647471	96.0941412118	97.2458688032	97.8968452679
0.85	50	95.2929394091	96.4947421132	97.3460190285	98.2473710566	98.6980470706	99.1487230846	99.1487230846
0.975	60	97.4461692539	98.0971457186	98.6980470706	98.8983475213	99.1487230846	99.549323986	99.699549324


==> figures-2/train-ng-2-nb-1-60-4x.dat <==
0.1	1	0.300450676014	0.50075112669	1.30195292939	2.00300450676	3.40510766149	6.65998998498	10.6159238858
0.225	5	7.110665999	9.26389584377	12.7691537306	16.2744116174	20.7811717576	27.991987982	35.7536304457
0.35	10	25.3880821232	30.0450676014	37.3560340511	42.513770656	49.323985979	59.4892338508	67.3009514271
0.475	20	67.4511767651	72.8592889334	78.668002003	82.9744616925	86.0290435653	89.9849774662	92.6890335503
0.6	30	87.6815222834	90.1852779169	92.9894842263	94.2413620431	95.4932398598	97.0455683525	97.4962443665
0.725	40	95.1427140711	96.3945918878	97.5963945919	98.0971457186	98.7981972959	99.1487230846	99.3490235353
0.85	50	98.0470706059	98.5978968453	98.948422634	99.1987981973	99.4491737606	99.6494742113	99.7496244367
0.975	60	99.1987981973	99.2989484226	99.4491737606	99.6494742113	99.7496244367	99.7996995493	99.8998497747


==> figures-2/train-ng-2-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.200300450676  0.150225338007  0.250375563345  0.300450676014  10.5658487732
0.225 	 5 	 0.951427140711  2.7541311968 	 4.85728592889 	 7.110665999 	 57.2859288933
0.35 	 10 	 2.80420630946 	 8.36254381572 	 16.6750125188 	 25.3880821232 	 83.0245368052
0.475 	 20 	 9.46419629444 	 30.6459689534 	 52.5788683025 	 67.4511767651 	 95.2428642964
0.6 	 30 	 20.1301952929 	 57.4361542313 	 78.067100651 	 87.6815222834 	 97.9969954932
0.725 	 40 	 33.5503254882 	 75.0625938908 	 90.1852779169 	 95.1427140711 	 98.7981972959
0.85 	 50 	 50.375563345 	 86.5798698047 	 95.2929394091 	 98.0470706059 	 99.0485728593
0.975 	 60 	 60.8913370055 	 92.588883325 	 97.4461692539 	 99.1987981973 	 99.1987981973


==> figures-2/train-ng-2-r-c-kl-1-60-1x-inter.dat <==
0.1	1	0.450676014021	0.450676014021	0.751126690035	1.05157736605	1.90285428142	3.10465698548	6.4596895343	11.2168252379
0.225	5	6.4596895343	4.90736104156	7.01051577366	11.5172759139	15.3229844767	21.181772659	30.3455182774	41.4621932899
0.35	10	24.5868803205	18.5277916875	23.9359038558	31.3970956435	39.0585878818	46.7200801202	59.0385578368	68.3525287932
0.475	20	66.4997496244	50.1251877817	57.7366049074	67.6014021032	73.6104156234	80.0701051577	86.5798698047	91.0365548322
0.6	30	89.1837756635	74.5117676515	80.3204807211	86.379569354	90.0350525789	92.7891837757	96.0941412118	97.9469203806
0.725	40	97.9469203806	88.0821231848	91.1367050576	94.3915873811	96.0941412118	97.3460190285	98.6479719579	99.1987981973
0.85	50	98.8482724086	94.5418127191	96.3945918878	97.6464697046	98.4977466199	98.9984977466	99.4491737606	99.6494742113
0.975	60	99.399098648	97.1457185779	98.3475212819	98.8482724086	99.1487230846	99.549323986	99.7996995493	99.849774662


==> figures-2/train-ng-2-r-c-kl-1-60-1x.dat <==
0.1	1	0.450676014021	0.751126690035	1.05157736605	1.90285428142	3.10465698548	6.4596895343	11.2168252379
0.225	5	4.90736104156	7.01051577366	11.5172759139	15.3229844767	21.181772659	30.3455182774	41.4621932899
0.35	10	18.5277916875	23.9359038558	31.3970956435	39.0585878818	46.7200801202	59.0385578368	68.3525287932
0.475	20	50.1251877817	57.7366049074	67.6014021032	73.6104156234	80.0701051577	86.5798698047	91.0365548322
0.6	30	74.5117676515	80.3204807211	86.379569354	90.0350525789	92.7891837757	96.0941412118	97.9469203806
0.725	40	88.0821231848	91.1367050576	94.3915873811	96.0941412118	97.3460190285	98.6479719579	99.1987981973
0.85	50	94.5418127191	96.3945918878	97.6464697046	98.4977466199	98.9984977466	99.4491737606	99.6494742113
0.975	60	97.1457185779	98.3475212819	98.8482724086	99.1487230846	99.549323986	99.7996995493	99.849774662


==> figures-2/train-ng-2-r-c-kl-1-60-240x-inter.dat <==
0.1	1	0.801201802704	0.050075112669	0.150225338007	0.250375563345	0.650976464697	1.20180270406	2.95443164747	6.96044066099
0.225	5	9.56434651978	0.200300450676	0.300450676014	0.801201802704	1.80270405608	3.15473209815	10.0150225338	20.9313970956
0.35	10	24.8873309965	1.75262894342	2.65398097146	6.20931397096	9.86479719579	20.3805708563	41.4121181773	61.9929894842
0.475	20	66.3995993991	34.7020530796	45.9689534301	64.4967451177	79.7696544817	89.8347521282	97.5463194792	99.4491737606
0.6	30	91.0365548322	83.4251377066	92.0380570856	97.7966950426	99.399098648	99.9499248873	100.0		100.0
0.725	40	97.5963945919	97.8467701552	99.4491737606	99.849774662	100.0		100.0		100.0		100.0
0.85	50	99.549323986	99.5993990986	99.8998497747	100.0		100.0		100.0		100.0		100.0
0.975	60	99.849774662	99.849774662	99.9499248873	100.0		100.0		100.0		100.0		100.0


==> figures-2/train-ng-2-r-c-kl-1-60-240x.dat <==
0.1	1	0.050075112669	0.150225338007	0.250375563345	0.650976464697	1.20180270406	2.95443164747	6.96044066099
0.225	5	0.200300450676	0.300450676014	0.801201802704	1.80270405608	3.15473209815	10.0150225338	20.9313970956
0.35	10	1.75262894342	2.65398097146	6.20931397096	9.86479719579	20.3805708563	41.4121181773	61.9929894842
0.475	20	34.7020530796	45.9689534301	64.4967451177	79.7696544817	89.8347521282	97.5463194792	99.4491737606
0.6	30	83.4251377066	92.0380570856	97.7966950426	99.399098648	99.9499248873	100.0	100.0
0.725	40	97.8467701552	99.4491737606	99.849774662	100.0	100.0	100.0	100.0
0.85	50	99.5993990986	99.8998497747	100.0	100.0	100.0	100.0	100.0
0.975	60	99.849774662	99.9499248873	100.0	100.0	100.0	100.0	100.0


==> figures-2/train-ng-2-r-c-kl-1-60-270x-inter.dat <==
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-1-0.97-0.5-out-2
Ratio: 0.0951427140711
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-5-0.97-0.5-out-2
Ratio: 0.0951427140711
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-10-0.97-0.5-out-2
Ratio: 0.266900350526
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-20-0.97-0.5-out-2
Ratio: 0.687531296945
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-30-0.97-0.5-out-2
Ratio: 0.901352028042
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-40-0.97-0.5-out-2
Ratio: 0.980470706059
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-50-0.97-0.5-out-2
Ratio: 0.990485728593
sol-train-rand-72-min-topcat-rate-alpha-n2-kl-divergence-nonull-inter-270-60-0.97-0.5-out-2
Ratio: 0.99699549324


==> figures-2/train-ng-2-r-c-kl-1-60-270x.dat <==
0.1	1	0.050075112669	0.150225338007	0.250375563345	0.701051577366	1.00150225338	3.30495743615	6.50976464697
0.225	5	0.200300450676	0.300450676014	0.751126690035	1.40210315473	2.85428142213	10.0650976465	21.5322984477
0.35	10	1.50225338007	2.30345518277	5.30796194291	10.4156234352	21.2318477717	43.6154231347	64.296444667
0.475	20	33.9008512769	47.4211316975	66.5498247371	82.2734101152	90.4356534802	98.0470706059	99.4992488733
0.6	30	83.8257386079	91.5873810716	97.3460190285	99.1487230846	99.9499248873	99.9499248873	99.9499248873
0.725	40	97.0956434652	99.1487230846	99.9499248873	99.9499248873	100.0	100.0	100.0
0.85	50	99.24887331	99.7496244367	100.0	100.0	100.0	100.0	100.0
0.975	60	99.699549324	99.9499248873	100.0	100.0	100.0	100.0	100.0


==> figures-2/train-ng-2-r-c-kl-1-60-2x-inter.dat <==
0.1	1	0.751126690035	0.50075112669	0.701051577366	1.05157736605	1.95292939409	3.00450676014	6.15923885829	11.3670505759
0.225	5	5.85878818227	5.0075112669	7.110665999	10.3154732098	14.972458688	20.9814722083	31.9979969955	43.71557336
0.35	10	26.4396594892	21.782674011	29.0936404607	40.8612919379	49.774661993	59.3890836254	72.8092138207	81.6224336505
0.475	20	71.2068102153	73.4101151728	81.4221331998	88.2824236355	92.739108663	95.6434651978	98.2974461693	99.24887331
0.6	30	92.7891837757	93.7406109164	96.9454181272	98.5978968453	99.399098648	99.6494742113	99.8998497747	99.8998497747
0.725	40	97.9969954932	98.4977466199	99.3490235353	99.549323986	99.7496244367	99.7496244367	99.849774662	99.8998497747
0.85	50	99.4491737606	99.399098648	99.699549324	99.849774662	99.849774662	99.849774662	99.849774662	99.8998497747
0.975	60	99.849774662	99.849774662	99.849774662	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873


==> figures-2/train-ng-2-r-c-kl-1-60-2x.dat <==
0.1	1	0.50075112669	0.701051577366	1.05157736605	1.95292939409	3.00450676014	6.15923885829	11.3670505759
0.225	5	5.0075112669	7.110665999	10.3154732098	14.972458688	20.9814722083	31.9979969955	43.71557336
0.35	10	21.782674011	29.0936404607	40.8612919379	49.774661993	59.3890836254	72.8092138207	81.6224336505
0.475	20	73.4101151728	81.4221331998	88.2824236355	92.739108663	95.6434651978	98.2974461693	99.24887331
0.6	30	93.7406109164	96.9454181272	98.5978968453	99.399098648	99.6494742113	99.8998497747	99.8998497747
0.725	40	98.4977466199	99.3490235353	99.549323986	99.7496244367	99.7496244367	99.849774662	99.8998497747
0.85	50	99.399098648	99.699549324	99.849774662	99.849774662	99.849774662	99.849774662	99.8998497747
0.975	60	99.849774662	99.849774662	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873


==> figures-2/train-ng-2-r-c-kl-1-60-3x-inter.dat <==
0.1	1	0.100150225338	0.250375563345	0.400600901352	0.751126690035	1.30195292939	2.45368052078	5.40811216825	9.41412118177
0.225	5	4.75713570356	2.15322984477	3.20480721082	5.30796194291	8.11216825238	12.1682523786	19.7295943916	29.1437155734
0.35	10	21.2819228843	13.5703555333	19.2789183776	27.4912368553	35.553329995	45.6184276415	61.1917876815	74.6119178768
0.475	20	68.7531296945	64.6970455684	73.8607911868	83.7255883826	89.6845267902	94.0911367051	97.3460190285	99.1487230846
0.6	30	91.6875312969	92.9894842263	96.5948923385	98.8983475213	99.3490235353	99.549323986	99.699549324	99.7996995493
0.725	40	98.1972959439	98.2473710566	99.2989484226	99.7996995493	99.849774662	99.9499248873	99.9499248873	99.9499248873
0.85	50	99.399098648	99.7496244367	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.975	60	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873


==> figures-2/train-ng-2-r-c-kl-1-60-3x.dat <==
0.1	1	0.250375563345	0.400600901352	0.751126690035	1.30195292939	2.45368052078	5.40811216825	9.41412118177
0.225	5	2.15322984477	3.20480721082	5.30796194291	8.11216825238	12.1682523786	19.7295943916	29.1437155734
0.35	10	13.5703555333	19.2789183776	27.4912368553	35.553329995	45.6184276415	61.1917876815	74.6119178768
0.475	20	64.6970455684	73.8607911868	83.7255883826	89.6845267902	94.0911367051	97.3460190285	99.1487230846
0.6	30	92.9894842263	96.5948923385	98.8983475213	99.3490235353	99.549323986	99.699549324	99.7996995493
0.725	40	98.2473710566	99.2989484226	99.7996995493	99.849774662	99.9499248873	99.9499248873	99.9499248873
0.85	50	99.7496244367	99.8998497747	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.975	60	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873


==> figures-2/train-ng-2-r-c-kl-1-60-4x-inter.dat <==
0.1	1	0.150225338007	0.0		0.100150225338	0.350525788683	0.650976464697	1.55232849274	3.85578367551	7.41111667501
0.225	5	4.00600901352	0.901352028042	1.70255383075	3.10465698548	4.65698547822	7.16074111167	12.9694541813	22.4837255884
0.35	10	19.7295943916	7.31096644967	10.3154732098	16.8252378568	23.4852278418	33.6004006009	51.9779669504	66.4496745118
0.475	20	66.8002003005	55.7836755133	67.5012518778	78.9183775663	86.8302453681	93.340010015	98.0470706059	99.4992488733
0.6	30	92.138207311	90.5358037056	94.8923385078	98.1972959439	99.0485728593	99.6494742113	99.849774662	99.9499248873
0.725	40	97.4962443665	98.5478217326	99.5993990986	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.85	50	99.699549324	99.7496244367	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	100.0
0.975	60	99.849774662	99.849774662	99.9499248873	100.0		100.0		100.0		100.0		100.0


==> figures-2/train-ng-2-r-c-kl-1-60-4x.dat <==
0.1	1	0.0	0.100150225338	0.350525788683	0.650976464697	1.55232849274	3.85578367551	7.41111667501
0.225	5	0.901352028042	1.70255383075	3.10465698548	4.65698547822	7.16074111167	12.9694541813	22.4837255884
0.35	10	7.31096644967	10.3154732098	16.8252378568	23.4852278418	33.6004006009	51.9779669504	66.4496745118
0.475	20	55.7836755133	67.5012518778	78.9183775663	86.8302453681	93.340010015	98.0470706059	99.4992488733
0.6	30	90.5358037056	94.8923385078	98.1972959439	99.0485728593	99.6494742113	99.849774662	99.9499248873
0.725	40	98.5478217326	99.5993990986	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873
0.85	50	99.7496244367	99.9499248873	99.9499248873	99.9499248873	99.9499248873	99.9499248873	100.0
0.975	60	99.849774662	99.9499248873	100.0	100.0	100.0	100.0	100.0


==> figures-2/train-ng-2-r-c-kl-1-60-combine-cols-inter-additional.dat <==
0.1 1 		0.450676014021	0.450676014021 0.751126690035 0.50075112669 0.100150225338 0.250375563345 0.150225338007 0.0 0.801201802704 0.050075112669	0.951427140711	0.050075112669	
0.225 5 	6.4596895343	4.90736104156 5.85878818227 5.0075112669 4.75713570356 2.15322984477 4.00600901352 0.901352028042 9.56434651978 0.200300450676	9.51427140711	0.200300450676
0.35 10 	24.5868803205	18.5277916875 26.4396594892 21.782674011 21.2819228843 13.5703555333 19.7295943916 7.31096644967 24.8873309965 1.75262894342	26.6900350526	1.50225338007
0.475 20 	66.4997496244	50.1251877817 71.2068102153 73.4101151728 68.7531296945 64.6970455684 66.8002003005 55.7836755133 66.3995993991 34.7020530796	68.7531296945	33.9008512769
0.6 30 		89.1837756635	74.5117676515 92.7891837757 93.7406109164 91.6875312969 92.9894842263 92.138207311 90.5358037056 91.0365548322 83.4251377066	90.1352028042	83.8257386079
0.725 40 	97.9469203806	88.0821231848 97.9969954932 98.4977466199 98.1972959439 98.2473710566 97.4962443665 98.5478217326 97.5963945919 97.8467701552	98.0470706059	97.0956434652
0.85 50 	98.8482724086	94.5418127191 99.4491737606 99.399098648 99.399098648 99.7496244367 99.699549324 99.7496244367 99.549323986 99.5993990986	99.0485728593	99.24887331
0.975 60 	99.399098648	97.1457185779 99.849774662 99.849774662 99.8998497747 99.9499248873 99.849774662 99.849774662 99.849774662 99.849774662	99.699549324	99.699549324


==> figures-2/train-ng-2-r-c-kl-1-60-combine-cols-inter.dat <==
0.1 1 		0.450676014021	0.450676014021 0.751126690035 0.50075112669 0.100150225338 0.250375563345 0.150225338007 0.0 0.801201802704 0.050075112669
0.225 5 	6.4596895343	4.90736104156 5.85878818227 5.0075112669 4.75713570356 2.15322984477 4.00600901352 0.901352028042 9.56434651978 0.200300450676
0.35 10 	24.5868803205	18.5277916875 26.4396594892 21.782674011 21.2819228843 13.5703555333 19.7295943916 7.31096644967 24.8873309965 1.75262894342
0.475 20 	66.4997496244	50.1251877817 71.2068102153 73.4101151728 68.7531296945 64.6970455684 66.8002003005 55.7836755133 66.3995993991 34.7020530796
0.6 30 		89.1837756635	74.5117676515 92.7891837757 93.7406109164 91.6875312969 92.9894842263 92.138207311 90.5358037056 91.0365548322 83.4251377066
0.725 40 	97.9469203806	88.0821231848 97.9969954932 98.4977466199 98.1972959439 98.2473710566 97.4962443665 98.5478217326 97.5963945919 97.8467701552
0.85 50 	98.8482724086	94.5418127191 99.4491737606 99.399098648 99.399098648 99.7496244367 99.699549324 99.7496244367 99.549323986 99.5993990986
0.975 60 	99.399098648	97.1457185779 99.849774662 99.849774662 99.8998497747 99.9499248873 99.849774662 99.849774662 99.849774662 99.849774662


==> figures-2/train-ng-2-r-c-kl-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.450676014021  0.50075112669 	 0.250375563345  0.0 	 	 0.050075112669	0.050075112669
0.225 	 5 	 4.90736104156 	 5.0075112669 	 2.15322984477 	 0.901352028042  0.200300450676	0.200300450676
0.35 	 10 	 18.5277916875 	 21.782674011 	 13.5703555333 	 7.31096644967 	 1.75262894342	1.50225338007
0.475 	 20 	 50.1251877817 	 73.4101151728 	 64.6970455684 	 55.7836755133 	 34.7020530796	33.9008512769
0.6 	 30 	 74.5117676515 	 93.7406109164 	 92.9894842263 	 90.5358037056 	 83.4251377066	83.8257386079
0.725 	 40 	 88.0821231848 	 98.4977466199 	 98.2473710566 	 98.5478217326 	 97.8467701552	97.0956434652
0.85 	 50 	 94.5418127191 	 99.399098648 	 99.7496244367 	 99.7496244367 	 99.5993990986	99.24887331
0.975 	 60 	 97.1457185779 	 99.849774662 	 99.9499248873 	 99.849774662 	 99.849774662	99.699549324


==> figures-2/train-ng-2-r-c-kl-1-60-combine-x-inter.dat <==
0.1 	 1 	 0.450676014021 0.751126690035 	 0.100150225338  0.150225338007  0.801201802704
0.225 	 5 	 6.4596895343 	 5.85878818227 	 4.75713570356 	 4.00600901352 	 9.56434651978
0.35 	 10 	 24.5868803205 	 26.4396594892 	 21.2819228843 	 19.7295943916 	 24.8873309965
0.475 	 20 	 66.4997496244 	 71.2068102153 	 68.7531296945 	 66.8002003005 	 66.3995993991
0.6 	 30 	 89.1837756635 	 92.7891837757 	 91.6875312969 	 92.138207311 	 91.0365548322
0.725 	 40 	 97.9469203806 	 97.9969954932 	 98.1972959439 	 97.4962443665 	 97.5963945919
0.85 	 50 	 98.8482724086 	 99.4491737606 	 99.399098648 	 99.699549324 	 99.549323986
0.975 	 60 	 99.399098648 	 99.849774662 	 99.8998497747 	 99.849774662 	 99.849774662


==> figures-2/train-ng-2-r-c-kl-1-60-combine-x.dat <==
0.1 	 1 	 0.450676014021  0.50075112669 	 0.250375563345  0.0 	 	 0.050075112669
0.225 	 5 	 4.90736104156 	 5.0075112669 	 2.15322984477 	 0.901352028042  0.200300450676
0.35 	 10 	 18.5277916875 	 21.782674011 	 13.5703555333 	 7.31096644967 	 1.75262894342
0.475 	 20 	 50.1251877817 	 73.4101151728 	 64.6970455684 	 55.7836755133 	 34.7020530796
0.6 	 30 	 74.5117676515 	 93.7406109164 	 92.9894842263 	 90.5358037056 	 83.4251377066
0.725 	 40 	 88.0821231848 	 98.4977466199 	 98.2473710566 	 98.5478217326 	 97.8467701552
0.85 	 50 	 94.5418127191 	 99.399098648 	 99.7496244367 	 99.7496244367 	 99.5993990986
0.975 	 60 	 97.1457185779 	 99.849774662 	 99.9499248873 	 99.849774662 	 99.849774662


==> figures-2/train-ng-2-r-c-nb-1-60-1x.dat <==
0.1	1	0.250375563345	0.350525788683	0.550826239359	0.751126690035	1.4521782674	3.25488232349	6.25938908363
0.225	5	0.951427140711	1.4521782674	2.40360540811	3.15473209815	4.65698547822	6.81021532298	11.7676514772
0.35	10	2.80420630946	3.5553329995	4.95743615423	7.26089133701	10.0150225338	15.0225338007	20.2303455183
0.475	20	9.56434651978	12.0681021532	15.5733600401	19.3790686029	24.0360540811	31.5473209815	39.6594892339
0.6	30	20.8312468703	25.5383074612	31.6474712068	36.6549824737	43.114672008	52.4286429644	59.4391587381
0.725	40	35.3029544316	41.7626439659	48.5227841763	53.5302954432	58.8883324987	67.0505758638	74.1612418628
0.85	50	51.6775162744	57.8367551327	62.9944917376	67.6014021032	73.3600400601	79.6194291437	84.4767150726
0.975	60	62.3935903856	67.8517776665	74.4116174261	79.2188282424	82.4236354532	86.7300951427	90.0350525789


==> figures-2/train-ng-2-r-c-nb-1-60-240x.dat <==
0.1	1	10.7661492238	14.2714071107	21.0816224337	26.9404106159	34.1512268403	46.0190285428	56.434651978
0.225	5	59.5393089634	66.7501251878	75.2128192288	80.6209313971	85.17776665	91.2368552829	94.3915873811
0.35	10	84.4767150726	88.5828743115	92.3385077616	94.3915873811	96.4446670005	97.8968452679	98.948422634
0.475	20	96.0941412118	97.7466199299	98.6479719579	99.1487230846	99.3490235353	99.6494742113	99.7996995493
0.6	30	98.1472208312	98.7981972959	99.3490235353	99.4491737606	99.549323986	99.699549324	99.7996995493
0.725	40	98.9984977466	99.3490235353	99.4491737606	99.549323986	99.5993990986	99.849774662	99.849774662
0.85	50	99.1987981973	99.3490235353	99.549323986	99.549323986	99.6494742113	99.7996995493	99.849774662
0.975	60	99.399098648	99.4491737606	99.549323986	99.699549324	99.7996995493	99.8998497747	99.8998497747


==> figures-2/train-ng-2-r-c-nb-1-60-270x.dat <==
0.1	1	11.6675012519	15.5232849274	21.6825237857	28.1922884326	35.252879319	46.2193289935	57.2859288933
0.225	5	60.5408112168	68.4026039059	76.3144717076	82.6239359039	86.5798698047	91.4872308463	94.5918878317
0.35	10	86.4797195794	90.6359539309	93.9409113671	96.0440660991	97.3460190285	98.6980470706	99.3490235353
0.475	20	96.9954932399	98.0971457186	98.7981972959	99.1487230846	99.549323986	99.699549324	99.699549324
0.6	30	98.6980470706	99.0485728593	99.2989484226	99.549323986	99.5993990986	99.7996995493	99.9499248873
0.725	40	99.1487230846	99.3490235353	99.4491737606	99.4992488733	99.699549324	99.849774662	99.8998497747
0.85	50	99.1987981973	99.4992488733	99.5993990986	99.7496244367	99.7996995493	99.9499248873	99.9499248873
0.975	60	99.2989484226	99.5993990986	99.699549324	99.7496244367	99.7496244367	99.8998497747	99.8998497747


==> figures-2/train-ng-2-r-c-nb-1-60-2x.dat <==
0.1	1	0.150225338007	0.250375563345	0.801201802704	1.30195292939	1.95292939409	3.70555833751	7.110665999
0.225	5	2.80420630946	3.60540811217	4.65698547822	6.65998998498	9.46419629444	14.6219328993	19.7295943916
0.35	10	8.36254381572	11.0165247872	14.9223835754	19.2288432649	23.2348522784	30.9464196294	38.7581372058
0.475	20	31.9979969955	37.7566349524	45.3680520781	50.2754131197	57.0856284427	64.596895343	72.5087631447
0.6	30	58.7381071607	63.845768653	71.10665999	76.0640961442	79.9198798197	85.478217326	88.7330996495
0.725	40	77.2158237356	81.8227341012	86.1291937907	88.8833249875	90.9364046069	93.5903855784	94.9424136204
0.85	50	88.4827240861	91.0866299449	92.889334001	93.9909864797	94.9424136204	96.2443665498	97.6464697046
0.975	60	93.5403104657	94.6920380571	96.2443665498	96.8953430145	97.7466199299	98.0971457186	98.6479719579


==> figures-2/train-ng-2-r-c-nb-1-60-3x.dat <==
0.1	1	0.250375563345	0.550826239359	1.05157736605	1.55232849274	2.55383074612	5.05758637957	8.76314471708
0.225	5	4.80721081622	6.30946419629	9.16374561843	11.9178768152	15.122684026	22.5338007011	28.4927391087
0.35	10	17.0255383075	20.9313970956	26.6900350526	32.2483725588	38.8582874311	48.2724086129	56.584877316
0.475	20	53.6304456685	60.1902854281	66.8002003005	71.9078617927	76.2643965949	82.6740110165	87.0806209314
0.6	30	79.7696544817	84.2764146219	88.6329494241	90.9364046069	92.5388082123	94.7921882824	96.1442163245
0.725	40	91.7376064096	93.3900851277	95.2929394091	96.0440660991	96.7451176765	97.6464697046	98.3475212819
0.85	50	95.7936905358	96.8953430145	98.1472208312	98.7981972959	99.1487230846	99.24887331	99.4992488733
0.975	60	97.9969954932	98.5478217326	99.0485728593	99.24887331	99.399098648	99.699549324	99.7496244367


==> figures-2/train-ng-2-r-c-nb-1-60-4x.dat <==
0.1	1	0.400600901352	0.550826239359	1.30195292939	2.00300450676	3.65548322484	6.71006509765	10.6659989985
0.225	5	7.36104156234	9.3640460691	12.9694541813	16.7250876314	21.1316975463	28.592889334	36.6549824737
0.35	10	26.0891337006	31.2969454181	38.4576865298	44.0660991487	51.1266900351	61.1917876815	68.9033550325
0.475	20	69.4041061592	74.7621432148	80.4707060591	84.4767150726	87.9819729594	91.2869303956	93.6905358037
0.6	30	89.4341512268	91.8878317476	94.0410615924	95.2929394091	96.0941412118	97.3960941412	97.8968452679
0.725	40	95.5933900851	96.9954932399	98.1972959439	98.7481221833	99.0485728593	99.4491737606	99.5993990986
0.85	50	98.3475212819	98.8482724086	99.2989484226	99.3490235353	99.549323986	99.699549324	99.7996995493
0.975	60	99.399098648	99.4491737606	99.549323986	99.699549324	99.7996995493	99.8998497747	99.8998497747


==> figures-2/train-ng-2-r-c-nb-1-60-combine-x-additional.dat <==
0.1 	 1 	 0.250375563345  0.150225338007  0.250375563345  0.400600901352  10.7661492238	11.6675012519
0.225 	 5 	 0.951427140711  2.80420630946 	 4.80721081622 	 7.36104156234 	 59.5393089634	60.5408112168
0.35 	 10 	 2.80420630946 	 8.36254381572 	 17.0255383075 	 26.0891337006 	 84.4767150726	86.4797195794
0.475 	 20 	 9.56434651978 	 31.9979969955 	 53.6304456685 	 69.4041061592 	 96.0941412118	96.9954932399
0.6 	 30 	 20.8312468703 	 58.7381071607 	 79.7696544817 	 89.4341512268 	 98.1472208312	98.6980470706
0.725 	 40 	 35.3029544316 	 77.2158237356 	 91.7376064096 	 95.5933900851 	 98.9984977466	99.1487230846
0.85 	 50 	 51.6775162744 	 88.4827240861 	 95.7936905358 	 98.3475212819 	 99.1987981973	99.1987981973
0.975 	 60 	 62.3935903856 	 93.5403104657 	 97.9969954932 	 99.399098648 	 99.399098648	99.2989484226


==> figures-2/train-ng-2-r-c-nb-1-60-combine-x.dat <==
0.1 	 1 	 0.250375563345  0.150225338007  0.250375563345  0.400600901352  10.7661492238
0.225 	 5 	 0.951427140711  2.80420630946 	 4.80721081622 	 7.36104156234 	 59.5393089634
0.35 	 10 	 2.80420630946 	 8.36254381572 	 17.0255383075 	 26.0891337006 	 84.4767150726
0.475 	 20 	 9.56434651978 	 31.9979969955 	 53.6304456685 	 69.4041061592 	 96.0941412118
0.6 	 30 	 20.8312468703 	 58.7381071607 	 79.7696544817 	 89.4341512268 	 98.1472208312
0.725 	 40 	 35.3029544316 	 77.2158237356 	 91.7376064096 	 95.5933900851 	 98.9984977466
0.85 	 50 	 51.6775162744 	 88.4827240861 	 95.7936905358 	 98.3475212819 	 99.1987981973
0.975 	 60 	 62.3935903856 	 93.5403104657 	 97.9969954932 	 99.399098648 	 99.399098648


==> figures-2/train-subset-ng-1-rate-cat-kl.dat <==
0	0	3.40510766149	5.15773660491	8.96344516775	13.620430646	21.5322984477	34.9023535303	46.1692538808
6	0.3	3.65548322484	5.50826239359	9.51427140711	14.521782674	22.3335002504	35.703555333	47.0205307962
12	0.5	3.80570856284	5.8087130696	10.2153229845	15.3730595894	23.1847771657	36.8552829244	48.4727090636
18	0.7	4.25638457687	6.55983975964	11.0665998998	17.0756134201	25.7386079119	39.4091136705	51.1767651477
24	0.8	5.20781171758	7.96194291437	13.2198297446	19.8798197296	29.043565348	42.7140711067	54.8823234852
30	0.9	8.86329494241	12.4186279419	20.9313970956	28.8432648973	37.8067100651	51.8778167251	63.995993991
36	0.99	56.2343515273	66.5498247371	78.0170255383	85.478217326	90.1852779169	95.1927891838	97.7466199299
42	0.991	58.4877315974	68.6029043565	80.4206309464	86.6299449174	91.1867801703	95.5933900851	98.3475212819
48	0.992	60.4406609915	71.256885328	81.7225838758	87.7315973961	92.288432649	96.0941412118	98.4977466199
54	0.993	62.5938908363	72.9093640461	82.9744616925	88.6329494241	92.6389584377	96.7451176765	98.5478217326
60	0.994	64.1962944417	74.5117676515	83.8758137206	89.5843765648	93.3900851277	96.7451176765	98.5978968453
66	0.995	65.5983975964	75.9639459189	84.877315974	90.5358037056	93.9909864797	96.9454181272	98.6479719579
72	0.996	67.1006509765	76.9654481723	85.0776164246	90.5358037056	94.0911367051	97.0956434652	98.4977466199
78	0.997	67.7516274412	77.1156735103	85.9789684527	90.2854281422	93.8908362544	96.8452679019	98.4977466199
84	0.998	67.2008012018	75.8637956935	85.17776665	89.6344516775	93.490235353	96.3445167752	98.2473710566
90	0.999	64.1962944417	73.2598898348	83.5252879319	88.0821231848	91.9379068603	95.9939909865	97.6965448172
96	1.0	56.6349524286	67.1507260891	77.8167250876	84.2263395093	88.8332498748	94.4416624937	96.9954932399


==> figures-2/train-subset-ng-2-rate-cat-kl.dat <==
6	0	3.25488232349	4.3565348022	7.16074111167	11.3169754632	18.0270405608	29.8447671507	41.2618928393
12	0.3	4.90736104156	7.46119178768	12.0681021532	17.8267401102	25.4882323485	39.1587381072	50.0250375563
18	0.5	9.46419629444	13.31997997	20.6810215323	28.0921382073	37.1557336004	49.924887331	61.8427641462
24	0.7	23.1347020531	30.1452178267	40.6609914872	50.075112669	58.7381071607	70.9063595393	79.419128693
30	0.8	39.4591887832	49.0736104156	59.4391587381	67.3510265398	74.7120681022	84.1762643966	90.1852779169
36	0.9	63.8958437656	73.5102653981	82.8242363545	87.5312969454	91.7376064096	95.6434651978	97.4461692539
42	0.91	66.5998998498	76.0140210315	84.1261892839	89.1837756635	92.889334001	95.9439158738	97.8968452679
48	0.92	68.8532799199	77.8167250876	85.628442664	90.5358037056	93.8407611417	96.5948923385	98.1972959439
54	0.93	71.557336004	79.7696544817	87.1306960441	91.0365548322	94.5918878317	96.9454181272	98.5478217326
60	0.94	73.6104156234	81.0716074111	88.0821231848	92.0380570856	95.0926389584	97.4461692539	98.7481221833
66	0.95	74.7621432148	81.6725087631	88.9334001002	92.9394091137	95.4431647471	97.8467701552	98.948422634
72	0.96	75.7636454682	82.7741612419	89.7346019029	93.2899349024	95.9439158738	98.0971457186	98.948422634
78	0.97	75.8637956935	83.3249874812	90.2854281422	93.6905358037	96.2944416625	98.2974461693	99.098647972
84	0.98	75.3129694542	83.0746119179	90.2353530295	93.6905358037	96.0941412118	98.2473710566	99.1487230846
90	0.99	73.8107160741	81.4221331998	89.4341512268	93.5903855784	96.0440660991	98.0971457186	99.1987981973
96	1.0	71.8077115674	79.1687531297	87.8317476214	92.739108663	95.4431647471	98.1472208312	98.9984977466


==> figures-2/train-subset-rate-cat-kl.dat <==
6	0	1.10165247872	1.85277916875	3.75563345018	5.8087130696	8.66299449174	16.6750125188	25.5383074612
14	0.1	1.95292939409	3.20480721082	5.45818728092	7.56134201302	11.3169754632	20.9313970956	31.1967951928
22	0.2	2.55383074612	3.85578367551	6.30946419629	8.96344516775	14.6219328993	24.6870305458	36.755132699
30	0.3	3.00450676014	4.45668502754	7.26089133701	10.8162243365	17.0756134201	28.9434151227	41.0615923886
38	0.4	3.20480721082	4.85728592889	8.11216825238	12.1682523786	19.3790686029	32.4486730095	44.2163244867
46	0.5	3.40510766149	5.15773660491	8.96344516775	13.620430646	21.5322984477	34.9023535303	46.1692538808
54	0.6	3.35503254882	5.6584877316	9.86479719579	15.1727591387	22.3335002504	35.6034051077	47.2709063595
62	0.7	3.30495743615	5.85878818227	9.3640460691	15.7736604907	22.9844767151	35.553329995	47.7215823736
70	0.8	3.30495743615	5.15773660491	8.96344516775	14.07110666	22.0330495744	34.1011517276	45.9188783175
78	0.9	2.7541311968	4.45668502754	7.61141712569	11.5673510265	17.8768152228	28.9934902354	40.7611417126
86	1.0	1.15172759139	2.00300450676	3.85578367551	5.75863795694	10.0650976465	19.3790686029	29.2939409114


==> figures/dataset-cdf.dat <==
330.0 0.00050075112669 1.0
334.0 0.00250375563345 4.0
335.0 0.00350525788683 2.0
336.0 0.00400600901352 1.0
337.0 0.00550826239359 3.0
338.0 0.00650976464697 2.0
339.0 0.00751126690035 2.0
340.0 0.00901352028042 3.0
341.0 0.0120180270406 6.0
342.0 0.0140210315473 4.0
343.0 0.0155232849274 3.0
344.0 0.0175262894342 4.0
345.0 0.0225338007011 10.0
346.0 0.0245368052078 4.0
347.0 0.0255383074612 2.0
348.0 0.0330495743615 15.0
349.0 0.0400600901352 14.0
350.0 0.0505758637957 21.0
351.0 0.0540811216825 7.0
352.0 0.0600901352028 12.0
353.0 0.0686029043565 17.0
354.0 0.0736104156234 10.0
355.0 0.0796194291437 12.0
356.0 0.0871306960441 15.0
357.0 0.0941412118177 14.0
358.0 0.102153229845 16.0
359.0 0.105157736605 6.0
360.0 0.111667501252 13.0
361.0 0.117676514772 12.0
362.0 0.125187781673 15.0
363.0 0.133700550826 17.0
364.0 0.140210315473 13.0
365.0 0.147220831247 14.0
366.0 0.150726089134 7.0
367.0 0.156735102654 12.0
368.0 0.162744116174 12.0
369.0 0.166750125188 8.0
370.0 0.174261392088 15.0
371.0 0.178768152228 9.0
372.0 0.184777165749 12.0
373.0 0.190786179269 12.0
374.0 0.196795192789 12.0
375.0 0.202303455183 11.0
376.0 0.204807210816 5.0
377.0 0.209313970956 9.0
378.0 0.21482223335 11.0
379.0 0.218828242364 8.0
380.0 0.221331997997 5.0
381.0 0.226840260391 11.0
382.0 0.234351527291 15.0
383.0 0.240861291938 13.0
384.0 0.247871807712 14.0
385.0 0.253380070105 11.0
386.0 0.257886830245 9.0
387.0 0.265398097146 15.0
388.0 0.272408612919 14.0
389.0 0.27691537306 9.0
390.0 0.283425137707 13.0
391.0 0.286930395593 7.0
392.0 0.291437155734 9.0
393.0 0.297946920381 13.0
394.0 0.302453680521 9.0
395.0 0.308462694041 12.0
396.0 0.314471707561 12.0
397.0 0.320480721082 12.0
398.0 0.322984476715 5.0
399.0 0.325988983475 6.0
400.0 0.330996494742 10.0
401.0 0.336004006009 10.0
402.0 0.341011517276 10.0
403.0 0.344016024036 6.0
404.0 0.347521281923 7.0
405.0 0.350025037556 5.0
406.0 0.356034051077 12.0
407.0 0.36154231347 11.0
408.0 0.365548322484 8.0
409.0 0.370555833751 10.0
410.0 0.375062593891 9.0
411.0 0.380570856284 11.0
412.0 0.384076114171 7.0
413.0 0.389584376565 11.0
414.0 0.394591887832 10.0
415.0 0.397596394592 6.0
416.0 0.403104656985 11.0
417.0 0.406109163746 6.0
418.0 0.412618928393 13.0
419.0 0.416124186279 7.0
420.0 0.41912869304 6.0
421.0 0.422633950926 7.0
422.0 0.424136204306 3.0
423.0 0.426139208813 4.0
424.0 0.42814221332 4.0
425.0 0.43415122684 12.0
426.0 0.436654982474 5.0
427.0 0.439659489234 6.0
428.0 0.442663995994 6.0
429.0 0.446169253881 7.0
430.0 0.449674511768 7.0
432.0 0.453680520781 8.0
433.0 0.455683525288 4.0
434.0 0.457686529795 4.0
435.0 0.461191787682 7.0
436.0 0.462193289935 2.0
437.0 0.466700050075 9.0
438.0 0.471206810215 9.0
439.0 0.473710565849 5.0
440.0 0.475212819229 3.0
441.0 0.478718077116 7.0
442.0 0.481722583876 6.0
443.0 0.485728592889 8.0
444.0 0.49023535303 9.0
445.0 0.493740610916 7.0
446.0 0.49624436655 5.0
447.0 0.49774661993 3.0
448.0 0.500250375563 5.0
449.0 0.501251877817 2.0
450.0 0.503254882323 4.0
451.0 0.504757135704 3.0
452.0 0.507260891337 5.0
453.0 0.50976464697 5.0
454.0 0.510766149224 2.0
455.0 0.513269904857 5.0
456.0 0.517275913871 8.0
457.0 0.521782674011 9.0
458.0 0.523785678518 4.0
459.0 0.525788683025 4.0
460.0 0.528292438658 5.0
461.0 0.531296945418 6.0
462.0 0.533800701052 5.0
463.0 0.536304456685 5.0
465.0 0.537305958938 2.0
466.0 0.539809714572 5.0
467.0 0.541311967952 3.0
468.0 0.544316474712 6.0
469.0 0.546820230346 5.0
470.0 0.549824737106 6.0
471.0 0.552328492739 5.0
472.0 0.553830746119 3.0
473.0 0.555332999499 3.0
474.0 0.557836755133 5.0
475.0 0.562343515273 9.0
476.0 0.565348022033 6.0
477.0 0.566850275413 3.0
478.0 0.567851777666 2.0
479.0 0.572358537807 9.0
480.0 0.575363044567 6.0
481.0 0.575863795694 1.0
482.0 0.578868302454 6.0
483.0 0.58087130696 4.0
484.0 0.582373560341 3.0
485.0 0.584877315974 5.0
486.0 0.586379569354 3.0
487.0 0.588883324987 5.0
488.0 0.592889334001 8.0
489.0 0.594892338508 4.0
490.0 0.597396094141 5.0
491.0 0.598397596395 2.0
492.0 0.598898347521 1.0
493.0 0.599399098648 1.0
494.0 0.601902854281 5.0
495.0 0.604907361042 6.0
496.0 0.607911867802 6.0
497.0 0.610916374562 6.0
498.0 0.611917876815 2.0
499.0 0.612919379069 2.0
500.0 0.617426139209 9.0
501.0 0.619429143716 4.0
502.0 0.620430645969 2.0
503.0 0.622433650476 4.0
504.0 0.623935903856 3.0
505.0 0.626439659489 5.0
506.0 0.627441161743 2.0
507.0 0.628943415123 3.0
508.0 0.63244867301 7.0
509.0 0.633450175263 2.0
510.0 0.634952428643 3.0
511.0 0.637456184276 5.0
512.0 0.639459188783 4.0
513.0 0.640460691037 2.0
514.0 0.642463695543 4.0
515.0 0.64296444667 1.0
516.0 0.64446670005 3.0
517.0 0.646970455684 5.0
518.0 0.648472709064 3.0
519.0 0.65047571357 4.0
520.0 0.65197796695 3.0
521.0 0.652979469204 2.0
522.0 0.654481722584 3.0
523.0 0.655483224837 2.0
524.0 0.655983975964 1.0
525.0 0.656985478217 2.0
526.0 0.657986980471 2.0
527.0 0.658988482724 2.0
528.0 0.660490736104 3.0
529.0 0.660991487231 1.0
530.0 0.662493740611 3.0
531.0 0.663995993991 3.0
532.0 0.666499749624 5.0
533.0 0.669003505258 5.0
534.0 0.670005007511 2.0
535.0 0.672008012018 4.0
536.0 0.672508763145 1.0
537.0 0.673510265398 2.0
538.0 0.674511767651 2.0
539.0 0.677015523285 5.0
540.0 0.678517776665 3.0
541.0 0.681021532298 5.0
542.0 0.683024536805 4.0
543.0 0.684026039059 2.0
544.0 0.686029043565 4.0
545.0 0.686529794692 1.0
546.0 0.687030545819 1.0
548.0 0.687531296945 1.0
549.0 0.688032048072 1.0
550.0 0.690035052579 4.0
551.0 0.690535803706 1.0
552.0 0.691036554832 1.0
553.0 0.692038057086 2.0
554.0 0.693039559339 2.0
555.0 0.694541812719 3.0
556.0 0.696544817226 4.0
557.0 0.698547821733 4.0
558.0 0.700550826239 4.0
559.0 0.702553830746 4.0
560.0 0.706059088633 7.0
561.0 0.708562844266 5.0
562.0 0.710565848773 4.0
563.0 0.713069604407 5.0
564.0 0.71407110666 2.0
565.0 0.71557336004 3.0
566.0 0.716574862293 2.0
567.0 0.71707561342 1.0
568.0 0.717576364547 1.0
569.0 0.719579369054 4.0
570.0 0.72008012018 1.0
571.0 0.72158237356 3.0
572.0 0.722583875814 2.0
573.0 0.725087631447 5.0
574.0 0.725588382574 1.0
575.0 0.726589884827 2.0
576.0 0.727090635954 1.0
577.0 0.727591387081 1.0
578.0 0.728592889334 2.0
579.0 0.730595893841 4.0
580.0 0.731597396094 2.0
581.0 0.732598898348 2.0
582.0 0.734101151728 3.0
583.0 0.735102653981 2.0
584.0 0.736604907361 3.0
585.0 0.738607911868 4.0
586.0 0.739108662994 1.0
587.0 0.740110165248 2.0
588.0 0.743615423135 7.0
589.0 0.744616925388 2.0
590.0 0.746619929895 4.0
591.0 0.749123685528 5.0
592.0 0.750625938908 3.0
593.0 0.753630445669 6.0
594.0 0.755132699049 3.0
595.0 0.757135703555 4.0
596.0 0.758637956935 3.0
597.0 0.760640961442 4.0
598.0 0.762143214822 3.0
599.0 0.763144717076 2.0
600.0 0.763645468202 1.0
601.0 0.764146219329 1.0
602.0 0.766149223836 4.0
603.0 0.768652979469 5.0
604.0 0.769654481723 2.0
605.0 0.771156735103 3.0
606.0 0.772658988483 3.0
607.0 0.773159739609 1.0
608.0 0.774161241863 2.0
609.0 0.775162744116 2.0
610.0 0.777165748623 4.0
611.0 0.778668002003 3.0
612.0 0.77916875313 1.0
613.0 0.779669504256 1.0
614.0 0.780170255383 1.0
618.0 0.781171757636 2.0
620.0 0.781672508763 1.0
621.0 0.782674011017 2.0
622.0 0.783174762143 1.0
623.0 0.784176264397 2.0
624.0 0.786179268903 4.0
625.0 0.787180771157 2.0
627.0 0.78818227341 2.0
628.0 0.788683024537 1.0
629.0 0.78968452679 2.0
630.0 0.790686029044 2.0
631.0 0.791687531297 2.0
632.0 0.793690535804 4.0
633.0 0.794692038057 2.0
634.0 0.797195793691 5.0
635.0 0.797696544817 1.0
636.0 0.799198798197 3.0
637.0 0.801201802704 4.0
638.0 0.802704056084 3.0
639.0 0.804707060591 4.0
640.0 0.805708562844 2.0
641.0 0.807711567351 4.0
642.0 0.808713069604 2.0
643.0 0.810215322984 3.0
644.0 0.810716074111 1.0
645.0 0.811216825238 1.0
648.0 0.813720580871 5.0
649.0 0.814221331998 1.0
652.0 0.814722083125 1.0
653.0 0.815723585378 2.0
654.0 0.816725087631 2.0
655.0 0.818227341012 3.0
656.0 0.818728092138 1.0
657.0 0.819228843265 1.0
658.0 0.820230345518 2.0
659.0 0.821732598898 3.0
660.0 0.822734101152 2.0
661.0 0.824236354532 3.0
662.0 0.824737105658 1.0
663.0 0.826740110165 4.0
664.0 0.827741612419 2.0
665.0 0.828242363545 1.0
666.0 0.828743114672 1.0
667.0 0.829744616925 2.0
668.0 0.830245368052 1.0
669.0 0.831747621432 3.0
670.0 0.832248372559 1.0
672.0 0.832749123686 1.0
673.0 0.833249874812 1.0
674.0 0.834251377066 2.0
675.0 0.834752128192 1.0
676.0 0.835753630446 2.0
677.0 0.836755132699 2.0
678.0 0.837255883826 1.0
679.0 0.838257386079 2.0
680.0 0.838758137206 1.0
681.0 0.839258888332 1.0
682.0 0.840260390586 2.0
683.0 0.840761141713 1.0
684.0 0.841762643966 2.0
686.0 0.842263395093 1.0
687.0 0.842764146219 1.0
688.0 0.843264897346 1.0
689.0 0.843765648473 1.0
691.0 0.844767150726 2.0
693.0 0.845267901853 1.0
694.0 0.845768652979 1.0
695.0 0.846770155233 2.0
696.0 0.848272408613 3.0
697.0 0.84877315974 1.0
698.0 0.849774661993 2.0
700.0 0.850776164246 2.0
701.0 0.852278417626 3.0
702.0 0.853780671007 3.0
703.0 0.85478217326 2.0
704.0 0.855783675513 2.0
705.0 0.856785177767 2.0
706.0 0.857285928893 1.0
707.0 0.858788182273 3.0
710.0 0.8592889334 1.0
712.0 0.86079118678 3.0
713.0 0.861291937907 1.0
715.0 0.861792689034 1.0
717.0 0.86379569354 4.0
719.0 0.864797195794 2.0
720.0 0.866299449174 3.0
721.0 0.867300951427 2.0
726.0 0.867801702554 1.0
727.0 0.868302453681 1.0
729.0 0.869303955934 2.0
732.0 0.869804707061 1.0
733.0 0.870806209314 2.0
734.0 0.871306960441 1.0
735.0 0.872809213821 3.0
738.0 0.873309964947 1.0
739.0 0.873810716074 1.0
741.0 0.874311467201 1.0
744.0 0.875813720581 3.0
745.0 0.876815222834 2.0
746.0 0.877315973961 1.0
747.0 0.877816725088 1.0
748.0 0.879318978468 3.0
749.0 0.880821231848 3.0
751.0 0.881321982974 1.0
753.0 0.881822734101 1.0
755.0 0.882323485228 1.0
756.0 0.882824236355 1.0
761.0 0.883324987481 1.0
765.0 0.883825738608 1.0
767.0 0.884326489735 1.0
768.0 0.885327991988 2.0
770.0 0.886329494241 2.0
771.0 0.886830245368 1.0
772.0 0.887330996495 1.0
774.0 0.887831747621 1.0
775.0 0.888332498748 1.0
777.0 0.889334001002 2.0
779.0 0.889834752128 1.0
780.0 0.890335503255 1.0
785.0 0.890836254382 1.0
787.0 0.891337005508 1.0
788.0 0.892338507762 2.0
791.0 0.892839258888 1.0
792.0 0.893340010015 1.0
796.0 0.893840761142 1.0
799.0 0.894341512268 1.0
801.0 0.894842263395 1.0
803.0 0.895343014522 1.0
807.0 0.895843765648 1.0
810.0 0.896344516775 1.0
815.0 0.896845267902 1.0
816.0 0.897846770155 2.0
820.0 0.898347521282 1.0
822.0 0.899349023535 2.0
824.0 0.899849774662 1.0
825.0 0.900350525789 1.0
829.0 0.901352028042 2.0
830.0 0.902353530295 2.0
832.0 0.902854281422 1.0
833.0 0.903355032549 1.0
834.0 0.903855783676 1.0
837.0 0.904356534802 1.0
838.0 0.904857285929 1.0
843.0 0.905358037056 1.0
846.0 0.905858788182 1.0
847.0 0.906860290436 2.0
849.0 0.907361041562 1.0
852.0 0.908362543816 2.0
853.0 0.908863294942 1.0
855.0 0.909364046069 1.0
858.0 0.909864797196 1.0
861.0 0.910365548322 1.0
862.0 0.911367050576 2.0
863.0 0.912368552829 2.0
864.0 0.913870806209 3.0
865.0 0.914371557336 1.0
866.0 0.914872308463 1.0
867.0 0.915373059589 1.0
870.0 0.915873810716 1.0
873.0 0.916875312969 2.0
874.0 0.917376064096 1.0
875.0 0.91837756635 2.0
876.0 0.918878317476 1.0
879.0 0.919379068603 1.0
881.0 0.920380570856 2.0
882.0 0.92138207311 2.0
887.0 0.921882824236 1.0
888.0 0.922383575363 1.0
889.0 0.92288432649 1.0
890.0 0.923385077616 1.0
893.0 0.923885828743 1.0
895.0 0.92438657987 1.0
898.0 0.924887330996 1.0
902.0 0.925388082123 1.0
904.0 0.92588883325 1.0
905.0 0.926389584377 1.0
906.0 0.926890335503 1.0
907.0 0.92739108663 1.0
911.0 0.927891837757 1.0
912.0 0.928392588883 1.0
915.0 0.92889334001 1.0
917.0 0.929394091137 1.0
923.0 0.929894842263 1.0
924.0 0.93039559339 1.0
925.0 0.930896344517 1.0
934.0 0.931397095643 1.0
936.0 0.93189784677 1.0
937.0 0.932398597897 1.0
938.0 0.932899349024 1.0
940.0 0.93340010015 1.0
941.0 0.933900851277 1.0
943.0 0.934401602404 1.0
944.0 0.93490235353 1.0
945.0 0.935403104657 1.0
948.0 0.935903855784 1.0
952.0 0.93640460691 1.0
953.0 0.936905358037 1.0
964.0 0.937406109164 1.0
968.0 0.93790686029 1.0
974.0 0.938407611417 1.0
978.0 0.938908362544 1.0
981.0 0.939409113671 1.0
982.0 0.940410615924 2.0
984.0 0.940911367051 1.0
985.0 0.941912869304 2.0
988.0 0.942413620431 1.0
989.0 0.942914371557 1.0
990.0 0.943415122684 1.0
996.0 0.943915873811 1.0
1002.0 0.944416624937 1.0
1006.0 0.944917376064 1.0
1016.0 0.945418127191 1.0
1017.0 0.945918878317 1.0
1018.0 0.946419629444 1.0
1022.0 0.946920380571 1.0
1025.0 0.947421131698 1.0
1027.0 0.947921882824 1.0
1034.0 0.948422633951 1.0
1041.0 0.948923385078 1.0
1044.0 0.949424136204 1.0
1045.0 0.950425638458 2.0
1046.0 0.950926389584 1.0
1050.0 0.951427140711 1.0
1070.0 0.951927891838 1.0
1073.0 0.952428642964 1.0
1074.0 0.952929394091 1.0
1075.0 0.953430145218 1.0
1078.0 0.953930896345 1.0
1079.0 0.954431647471 1.0
1080.0 0.954932398598 1.0
1081.0 0.955933900851 2.0
1086.0 0.956935403105 2.0
1088.0 0.957436154231 1.0
1097.0 0.957936905358 1.0
1101.0 0.958437656485 1.0
1102.0 0.958938407611 1.0
1107.0 0.959439158738 1.0
1109.0 0.959939909865 1.0
1117.0 0.960941412118 2.0
1122.0 0.961442163245 1.0
1123.0 0.961942914372 1.0
1124.0 0.962443665498 1.0
1128.0 0.962944416625 1.0
1134.0 0.963445167752 1.0
1141.0 0.963945918878 1.0
1145.0 0.964446670005 1.0
1146.0 0.964947421132 1.0
1160.0 0.965448172258 1.0
1165.0 0.965948923385 1.0
1170.0 0.966449674512 1.0
1177.0 0.966950425638 1.0
1192.0 0.967451176765 1.0
1194.0 0.968452679019 2.0
1197.0 0.969454181272 2.0
1199.0 0.969954932399 1.0
1205.0 0.970455683525 1.0
1224.0 0.970956434652 1.0
1229.0 0.971957936905 2.0
1236.0 0.972458688032 1.0
1240.0 0.972959439159 1.0
1242.0 0.973460190285 1.0
1249.0 0.973960941412 1.0
1258.0 0.974461692539 1.0
1259.0 0.974962443665 1.0
1262.0 0.975963945919 2.0
1269.0 0.976464697046 1.0
1272.0 0.976965448172 1.0
1292.0 0.977466199299 1.0
1298.0 0.977966950426 1.0
1299.0 0.978467701552 1.0
1307.0 0.978968452679 1.0
1325.0 0.979969954932 2.0
1328.0 0.980470706059 1.0
1338.0 0.980971457186 1.0
1348.0 0.981472208312 1.0
1363.0 0.981972959439 1.0
1364.0 0.982473710566 1.0
1368.0 0.982974461693 1.0
1376.0 0.983475212819 1.0
1390.0 0.983975963946 1.0
1397.0 0.984977466199 2.0
1440.0 0.985478217326 1.0
1442.0 0.985978968453 1.0
1463.0 0.986479719579 1.0
1477.0 0.986980470706 1.0
1520.0 0.987481221833 1.0
1583.0 0.987981972959 1.0
1590.0 0.988482724086 1.0
1596.0 0.988983475213 1.0
1685.0 0.98948422634 1.0
1711.0 0.989984977466 1.0
1714.0 0.990485728593 1.0
1718.0 0.99098647972 1.0
1728.0 0.991487230846 1.0
1744.0 0.991987981973 1.0
1762.0 0.9924887331 1.0
1763.0 0.992989484226 1.0
1773.0 0.993490235353 1.0
1796.0 0.99399098648 1.0
1933.0 0.994491737606 1.0
2009.0 0.994992488733 1.0
2033.0 0.99549323986 1.0
2059.0 0.995993990986 1.0
2070.0 0.996494742113 1.0
2093.0 0.99699549324 1.0
2135.0 0.997496244367 1.0
2154.0 0.997996995493 1.0
2394.0 0.99849774662 1.0
2447.0 0.998998497747 1.0
3197.0 0.999499248873 1.0
3387.0 1.0 1.0


==> figures/inter-kl.dat <==
0.2 66.4 71 4.6
0.4 72.2 77 4.8
0.6 97.7 99.3 0.4
0.8 97.8 99.4 0.4


==> figures/rate-kl-1-165.dat <==
0.1 0.05 0.4 3.3 
0.225   0.3 2.5 9
0.35   0.8 4.3 15.4
0.475  1.1 5.3 18.7
0.6  1.2 7.9 22.6
0.725   2 8.8 25.7
0.85  1.9 8.8 26.2
0.975  2 8.8 26.4


==> figures/rate-nb-1-165.dat <==
0.1 0.1 1.1 5.1 
0.225 0.4 3.2 11.4  
0.35  0.9 4 17
0.475  0.9 6.3 20.2
0.6 1.4 7 24
0.725 1.3 8.1 26  
0.85  1.4 8.8 26.3
0.975 1.5 8.8 26 


==> figures/rate_kl.dat <==
0.1 0.026
0.225 0.052
0.35 0.063
0.475 0.14
0.6 0.26
0.725 0.39
0.85 0.78
0.975 0.95 


==> figures/rate_nb.dat <==
0.1 0.016
0.225 0.05
0.35 0.09
0.475 0.14
0.6 0.25
0.725 0.38
0.85 0.78
0.975 0.94 


==> figures/review-size-per-user-cdf-word.dat <==
14.9971014493 0.00050075112669 1.0
20.3993710692 0.00100150225338 1.0
20.6025316456 0.00150225338007 1.0
22.8073654391 0.00200300450676 1.0
25.4785992218 0.00250375563345 1.0
26.2113636364 0.00300450676014 1.0
26.2786458333 0.00350525788683 1.0
28.0463414634 0.00400600901352 1.0
28.3288043478 0.00450676014021 1.0
30.2875 0.0050075112669 1.0
30.6160337553 0.00550826239359 1.0
30.6524822695 0.00600901352028 1.0
32.9484924623 0.00650976464697 1.0
33.4715447154 0.00701051577366 1.0
33.796875 0.00751126690035 1.0
34.4478707783 0.00801201802704 1.0
35.3564356436 0.00851276915373 1.0
35.9175824176 0.00901352028042 1.0
35.9799599198 0.00951427140711 1.0
36.3875 0.0100150225338 1.0
37.4143920596 0.0105157736605 1.0
38.7869822485 0.0110165247872 1.0
39.1527093596 0.0115172759139 1.0
39.7122807018 0.0120180270406 1.0
40.2245508982 0.0125187781673 1.0
41.7161825726 0.0130195292939 1.0
41.7843137255 0.0135202804206 1.0
41.8980716253 0.0140210315473 1.0
42.2262857143 0.014521782674 1.0
42.6432291667 0.0150225338007 1.0
42.6707616708 0.0155232849274 1.0
42.7639123103 0.0160240360541 1.0
43.1523545706 0.0165247871808 1.0
43.2294871795 0.0170255383075 1.0
43.5505882353 0.0175262894342 1.0
44.9163636364 0.0180270405608 1.0
45.6245901639 0.0185277916875 1.0
45.8239895698 0.0190285428142 1.0
46.2300242131 0.0195292939409 1.0
46.7717601547 0.0200300450676 1.0
48.179144385 0.0205307961943 1.0
48.8574938575 0.021031547321 1.0
49.2 0.0215322984477 1.0
49.271641791 0.0220330495744 1.0
49.4796747967 0.0225338007011 1.0
49.6971962617 0.0230345518277 1.0
49.8097014925 0.0235353029544 1.0
49.8968253968 0.0240360540811 1.0
50.2034383954 0.0245368052078 1.0
50.3528114664 0.0250375563345 1.0
50.9124513619 0.0255383074612 1.0
51.2155411656 0.0260390585879 1.0
51.3901192504 0.0265398097146 1.0
51.7156626506 0.0270405608413 1.0
51.8961504029 0.027541311968 1.0
52.1229508197 0.0280420630946 1.0
52.406749556 0.0285428142213 1.0
52.8753541076 0.029043565348 1.0
52.9534246575 0.0295443164747 1.0
53.0661764706 0.0300450676014 1.0
53.1602209945 0.0305458187281 1.0
53.4528462192 0.0310465698548 1.0
53.7842401501 0.0315473209815 1.0
53.9830985915 0.0320480721082 1.0
54.1460055096 0.0325488232349 1.0
54.1653543307 0.0330495743615 1.0
54.3520485584 0.0335503254882 1.0
54.4511525796 0.0340510766149 1.0
54.7931623932 0.0345518277416 1.0
54.8918918919 0.0350525788683 1.0
54.9283746556 0.035553329995 1.0
55.1182994455 0.0360540811217 1.0
55.1745856354 0.0365548322484 1.0
55.4022727273 0.0370555833751 1.0
55.8931520155 0.0375563345018 1.0
56.8260869565 0.0380570856284 1.0
56.8481308411 0.0385578367551 1.0
56.9389587074 0.0390585878818 1.0
56.9472727273 0.0395593390085 1.0
57.048582996 0.0400600901352 1.0
57.5530474041 0.0405608412619 1.0
57.6398305085 0.0410615923886 1.0
58.1965240642 0.0415623435153 1.0
58.2759170654 0.042063094642 1.0
58.5717761557 0.0425638457687 1.0
58.9945205479 0.0430645968953 1.0
59.1518324607 0.043565348022 1.0
59.2719298246 0.0440660991487 1.0
59.3044871795 0.0445668502754 1.0
59.5726681128 0.0450676014021 1.0
60.0 0.0455683525288 1.0
60.3110539846 0.0460691036555 1.0
60.7904509284 0.0465698547822 1.0
61.0445026178 0.0470706059089 1.0
61.18230563 0.0475713570356 1.0
61.6485714286 0.0480721081622 1.0
61.8554817276 0.0485728592889 1.0
61.8893905192 0.0490736104156 1.0
62.0822942643 0.0495743615423 1.0
62.1137566138 0.050075112669 1.0
62.3560885609 0.0505758637957 1.0
62.3879245283 0.0510766149224 1.0
62.3989455185 0.0515773660491 1.0
62.4297520661 0.0520781171758 1.0
62.5 0.0525788683025 1.0
62.54296875 0.0530796194291 1.0
62.6539509537 0.0535803705558 1.0
62.8659217877 0.0540811216825 1.0
63.0427553444 0.0545818728092 1.0
63.0693170234 0.0550826239359 1.0
63.177852349 0.0555833750626 1.0
63.2622720898 0.0560841261893 1.0
63.4727793696 0.056584877316 1.0
63.5196850394 0.0570856284427 1.0
64.0226876091 0.0575863795694 1.0
64.707253886 0.058087130696 1.0
64.8115942029 0.0585878818227 1.0
64.8154269972 0.0590886329494 1.0
64.8316831683 0.0595893840761 1.0
65.0056818182 0.0600901352028 1.0
65.3021702838 0.0605908863295 1.0
65.349862259 0.0610916374562 1.0
65.4112149533 0.0615923885829 1.0
65.8181818182 0.0620931397096 1.0
65.9771812081 0.0625938908363 1.0
66.0375586854 0.0630946419629 1.0
66.1689860835 0.0635953930896 1.0
66.6414565826 0.0640961442163 1.0
66.9054441261 0.064596895343 1.0
67.2751540041 0.0650976464697 1.0
67.3663716814 0.0655983975964 1.0
67.3933823529 0.0660991487231 1.0
67.6743119266 0.0665998998498 1.0
67.9893778452 0.0671006509765 1.0
68.0079207921 0.0676014021032 1.0
68.1747572816 0.0681021532298 1.0
68.1965408805 0.0686029043565 1.0
68.8014184397 0.0691036554832 1.0
69.038277512 0.0696044066099 1.0
69.0765625 0.0701051577366 1.0
69.5691158157 0.0706059088633 1.0
69.6708185053 0.07110665999 1.0
69.9247648903 0.0716074111167 1.0
70.1713709677 0.0721081622434 1.0
70.2077562327 0.0726089133701 1.0
70.21875 0.0731096644967 1.0
70.2212765957 0.0736104156234 1.0
70.2676328502 0.0741111667501 1.0
70.5818540434 0.0746119178768 1.0
70.6418338109 0.0751126690035 1.0
70.6582278481 0.0756134201302 1.0
70.8604651163 0.0761141712569 1.0
71.3689956332 0.0766149223836 1.0
71.3952755906 0.0771156735103 1.0
71.4986225895 0.077616424637 1.0
71.8407258065 0.0781171757636 1.0
71.9093078759 0.0786179268903 1.0
71.9348441926 0.079118678017 1.0
71.9613259669 0.0796194291437 1.0
72.8035714286 0.0801201802704 1.0
73.0903954802 0.0806209313971 1.0
73.1231060606 0.0811216825238 1.0
73.1876208897 0.0816224336505 1.0
73.2209631728 0.0821231847772 1.0
73.277173913 0.0826239359039 1.0
73.3532818533 0.0831246870305 1.0
73.4900497512 0.0836254381572 1.0
73.6310541311 0.0841261892839 1.0
73.6469298246 0.0846269404106 1.0
73.6844262295 0.0851276915373 1.0
73.6865284974 0.085628442664 1.0
74.0563991323 0.0861291937907 1.0
74.2152230971 0.0866299449174 1.0
74.2529880478 0.0871306960441 1.0
74.3285714286 0.0876314471708 1.0
74.4598765432 0.0881321982974 1.0
74.525198939 0.0886329494241 1.0
74.7557411273 0.0891337005508 1.0
74.9879931389 0.0896344516775 1.0
75.1540697674 0.0901352028042 1.0
75.272 0.0906359539309 1.0
75.48828125 0.0911367050576 1.0
75.5387596899 0.0916374561843 1.0
75.5855855856 0.092138207311 1.0
75.8775510204 0.0926389584377 1.0
76.2275280899 0.0931397095643 1.0
76.5929411765 0.093640460691 1.0
76.6679946879 0.0941412118177 1.0
76.7546531303 0.0946419629444 1.0
76.8094117647 0.0951427140711 1.0
76.8313492063 0.0956434651978 1.0
76.8598130841 0.0961442163245 1.0
76.9129814551 0.0966449674512 1.0
77.0543478261 0.0971457185779 1.0
77.0954907162 0.0976464697046 1.0
77.1704347826 0.0981472208312 1.0
77.2292020374 0.0986479719579 1.0
77.371257485 0.0991487230846 1.0
77.5149425287 0.0996494742113 1.0
78.071942446 0.100150225338 1.0
78.1138392857 0.100650976465 1.0
78.137254902 0.101151727591 1.0
78.2765598651 0.101652478718 1.0
78.4416403785 0.102153229845 1.0
78.625 0.102653980971 1.0
78.6428571429 0.103154732098 1.0
78.8917293233 0.103655483225 1.0
79.1477832512 0.104156234352 1.0
79.3473389356 0.104656985478 1.0
79.3887688985 0.105157736605 1.0
79.4319566689 0.105658487732 1.0
79.5257903494 0.106159238858 1.0
79.61747851 0.106659989985 1.0
79.7361111111 0.107160741112 1.0
79.9679054054 0.107661492238 1.0
79.9810526316 0.108162243365 1.0
80.0657894737 0.108662994492 1.0
80.1777777778 0.109163745618 1.0
80.5050251256 0.109664496745 1.0
80.6666666667 0.110165247872 1.0
80.9674796748 0.110665998998 1.0
81.0198098257 0.111166750125 1.0
81.1246753247 0.111667501252 1.0
81.3274559194 0.112168252379 1.0
81.5114942529 0.112669003505 1.0
81.5516224189 0.113169754632 1.0
81.5869565217 0.113670505759 1.0
81.5917874396 0.114171256885 1.0
81.6225402504 0.114672008012 1.0
81.652173913 0.115172759139 1.0
81.6632653061 0.115673510265 1.0
81.81075028 0.116174261392 1.0
81.8587257618 0.116675012519 1.0
82.0779220779 0.117175763645 1.0
82.0824742268 0.117676514772 1.0
82.2610722611 0.118177265899 1.0
82.4643734644 0.118678017026 1.0
82.5657142857 0.119178768152 1.0
82.7163323782 0.119679519279 1.0
82.8930348259 0.120180270406 1.0
83.3856382979 0.120681021532 1.0
83.5626794258 0.121181772659 1.0
83.6159250585 0.121682523786 1.0
83.691292876 0.122183274912 1.0
83.7914979757 0.122684026039 1.0
83.8911222781 0.123184777166 1.0
83.9208443272 0.123685528292 1.0
84.0374449339 0.124186279419 1.0
84.0720930233 0.124687030546 1.0
84.1230366492 0.125187781673 1.0
84.1746506986 0.125688532799 1.0
84.2095435685 0.126189283926 1.0
84.2245989305 0.126690035053 1.0
84.2682291667 0.127190786179 1.0
84.2747747748 0.127691537306 1.0
84.2925531915 0.128192288433 1.0
84.3676148796 0.128693039559 1.0
84.5341463415 0.129193790686 1.0
84.6035714286 0.129694541813 1.0
84.6274193548 0.130195292939 1.0
84.6341911765 0.130696044066 1.0
84.6612244898 0.131196795193 1.0
84.7285714286 0.131697546319 1.0
84.8435207824 0.132198297446 1.0
84.8442437923 0.132699048573 1.0
84.9322033898 0.1331997997 1.0
84.9765013055 0.133700550826 1.0
84.9921671018 0.134201301953 1.0
85.0746987952 0.13470205308 1.0
85.1676136364 0.135202804206 1.0
85.3959276018 0.135703555333 1.0
85.4028985507 0.13620430646 1.0
85.424742268 0.136705057586 1.0
85.4425887265 0.137205808713 1.0
85.5116959064 0.13770655984 1.0
85.5325732899 0.138207310966 1.0
85.6462167689 0.138708062093 1.0
85.6962750716 0.13920881322 1.0
85.7978927203 0.139709564347 1.0
85.8612099644 0.140210315473 1.0
85.9504132231 0.1407110666 1.0
86.0675990676 0.141211817727 1.0
86.1010526316 0.141712568853 1.0
86.1154791155 0.14221331998 1.0
86.1931567329 0.142714071107 1.0
86.2284718766 0.143214822233 1.0
86.237704918 0.14371557336 1.0
86.295 0.144216324487 1.0
86.2984967788 0.144717075613 1.0
86.4791666667 0.14521782674 1.0
86.4916201117 0.145718577867 1.0
86.6274509804 0.146219328993 1.0
86.7462077013 0.14672008012 1.0
86.9431137725 0.147220831247 1.0
86.9648093842 0.147721582374 1.0
87.0357142857 0.1482223335 1.0
87.1795918367 0.148723084627 1.0
87.2330578512 0.149223835754 1.0
87.2415730337 0.14972458688 1.0
87.4397759104 0.150225338007 1.0
87.4777227723 0.150726089134 1.0
87.484605087 0.15122684026 1.0
87.498392283 0.151727591387 1.0
87.5584415584 0.152228342514 1.0
87.6041666667 0.15272909364 1.0
87.8165374677 0.153229844767 1.0
88.0621890547 0.153730595894 1.0
88.0625 0.154231347021 1.0
88.0630630631 0.154732098147 1.0
88.1164772727 0.155232849274 1.0
88.1584553928 0.155733600401 1.0
88.1673553719 0.156234351527 1.0
88.3006263048 0.156735102654 1.0
88.3747016706 0.157235853781 1.0
88.4305555556 0.157736604907 1.0
88.4494892168 0.158237356034 1.0
88.5393700787 0.158738107161 1.0
88.908438061 0.159238858287 1.0
89.0428571429 0.159739609414 1.0
89.2783505155 0.160240360541 1.0
89.287037037 0.160741111668 1.0
89.2891319207 0.161241862794 1.0
89.5966587112 0.161742613921 1.0
89.7802197802 0.162243365048 1.0
90.1670886076 0.162744116174 1.0
90.2521367521 0.163244867301 1.0
90.2813299233 0.163745618428 1.0
90.375 0.164246369554 1.0
90.4929577465 0.164747120681 1.0
90.5338345865 0.165247871808 1.0
90.6057971014 0.165748622934 1.0
90.6894977169 0.166249374061 1.0
90.9577464789 0.166750125188 1.0
91.2108843537 0.167250876314 1.0
91.2745098039 0.167751627441 1.0
91.282245827 0.168252378568 1.0
91.4194444444 0.168753129695 1.0
91.5323834197 0.169253880821 1.0
91.6303972366 0.169754631948 1.0
91.64 0.170255383075 1.0
91.7990430622 0.170756134201 1.0
91.8012820513 0.171256885328 1.0
92.0725 0.171757636455 1.0
92.0843672457 0.172258387581 1.0
92.1335227273 0.172759138708 1.0
92.1837944664 0.173259889835 1.0
92.2710176991 0.173760640961 1.0
92.2849872774 0.174261392088 1.0
92.3096446701 0.174762143215 1.0
92.3138686131 0.175262894342 1.0
92.3480519481 0.175763645468 1.0
92.4405940594 0.176264396595 1.0
92.4550898204 0.176765147722 1.0
92.552238806 0.177265898848 1.0
92.5643776824 0.177766649975 1.0
92.6072727273 0.178267401102 1.0
92.6440217391 0.178768152228 1.0
92.9866666667 0.179268903355 1.0
93.0866013072 0.179769654482 1.0
93.3795986622 0.180270405608 1.0
93.638121547 0.180771156735 1.0
93.7 0.181271907862 1.0
93.7842639594 0.181772658988 1.0
93.8981132075 0.182273410115 1.0
94.0 0.182774161242 1.0
94.0205278592 0.183274912369 1.0
94.1359447005 0.183775663495 1.0
94.2744186047 0.184276414622 1.0
94.3082191781 0.184777165749 1.0
94.3705722071 0.185277916875 1.0
94.3836589698 0.185778668002 1.0
94.3978021978 0.186279419129 1.0
94.4153846154 0.186780170255 1.0
94.7126436782 0.187280921382 1.0
94.7367149758 0.187781672509 1.0
94.8009153318 0.188282423635 1.0
94.8127090301 0.188783174762 1.0
94.8329764454 0.189283925889 1.0
94.8822843823 0.189784677016 1.0
95.2054176072 0.190285428142 1.0
95.2086720867 0.190786179269 1.0
95.2550724638 0.191286930396 1.0
95.2586666667 0.191787681522 1.0
95.2712550607 0.192288432649 1.0
95.2725527831 0.192789183776 1.0
95.2846889952 0.193289934902 1.0
95.3909626719 0.193790686029 1.0
95.3928571429 0.194291437156 1.0
95.595505618 0.194792188282 1.0
95.616966581 0.195292939409 1.0
95.7177419355 0.195793690536 1.0
95.7329192547 0.196294441662 1.0
95.7849162011 0.196795192789 1.0
95.8310991957 0.197295943916 1.0
95.8450704225 0.197796695043 1.0
95.8538461538 0.198297446169 1.0
95.8957746479 0.198798197296 1.0
95.9090909091 0.199298948423 1.0
95.9235382309 0.199799699549 1.0
96.0169491525 0.200300450676 1.0
96.0862851953 0.200801201803 1.0
96.1852731591 0.201301952929 1.0
96.3261146497 0.201802704056 1.0
96.348773842 0.202303455183 1.0
96.353200883 0.202804206309 1.0
96.4471153846 0.203304957436 1.0
96.4646182495 0.203805708563 1.0
96.484029484 0.20430645969 1.0
96.4879773692 0.204807210816 1.0
96.4909090909 0.205307961943 1.0
96.5201698514 0.20580871307 1.0
96.5236842105 0.206309464196 1.0
96.5801886792 0.206810215323 1.0
96.656587473 0.20731096645 1.0
96.9844155844 0.207811717576 1.0
96.9852941176 0.208312468703 1.0
97.0741626794 0.20881321983 1.0
97.0928961749 0.209313970956 1.0
97.1194409149 0.209814722083 1.0
97.1644562334 0.21031547321 1.0
97.1697860963 0.210816224337 1.0
97.265060241 0.211316975463 1.0
97.2661290323 0.21181772659 1.0
97.3224603914 0.212318477717 1.0
97.6083150985 0.212819228843 1.0
97.6121883657 0.21331997997 1.0
97.8431876607 0.213820731097 1.0
97.9115442279 0.214321482223 1.0
98.0171232877 0.21482223335 1.0
98.08477842 0.215322984477 1.0
98.1504132231 0.215823735603 1.0
98.2003367003 0.21632448673 1.0
98.4225941423 0.216825237857 1.0
98.5053304904 0.217325988983 1.0
98.5116731518 0.21782674011 1.0
98.6071428571 0.218327491237 1.0
98.7166666667 0.218828242364 1.0
98.8183908046 0.21932899349 1.0
98.8244514107 0.219829744617 1.0
98.8536082474 0.220330495744 1.0
98.8542857143 0.22083124687 1.0
99.1296296296 0.221331997997 1.0
99.1354359926 0.221832749124 1.0
99.1581291759 0.22233350025 1.0
99.1812297735 0.222834251377 1.0
99.2081850534 0.223335002504 1.0
99.2937365011 0.22383575363 1.0
99.5057208238 0.224336504757 1.0
99.5220588235 0.224837255884 1.0
99.5353535354 0.225338007011 1.0
99.5494252874 0.225838758137 1.0
99.575 0.226339509264 1.0
99.5786163522 0.226840260391 1.0
99.616838488 0.227341011517 1.0
99.6868451688 0.227841762644 1.0
99.7150259067 0.228342513771 1.0
99.8709677419 0.228843264897 1.0
99.9133192389 0.229344016024 1.0
100.032520325 0.229844767151 1.0
100.04057971 0.230345518277 1.0
100.139344262 0.230846269404 1.0
100.230142566 0.231347020531 1.0
100.250673854 0.231847771657 1.0
100.368686869 0.232348522784 1.0
100.523148148 0.232849273911 1.0
100.790229885 0.233350025038 1.0
101.035955056 0.233850776164 1.0
101.092178771 0.234351527291 1.0
101.111510791 0.234852278418 1.0
101.154228856 0.235353029544 1.0
101.200668896 0.235853780671 1.0
101.219683656 0.236354531798 1.0
101.309882747 0.236855282924 1.0
101.49197861 0.237356034051 1.0
101.748502994 0.237856785178 1.0
101.762402089 0.238357536304 1.0
101.85426009 0.238858287431 1.0
102.088 0.239359038558 1.0
102.263414634 0.239859789685 1.0
102.359497645 0.240360540811 1.0
102.375706215 0.240861291938 1.0
102.412698413 0.241362043065 1.0
102.591549296 0.241862794191 1.0
102.662436548 0.242363545318 1.0
102.688046647 0.242864296445 1.0
102.8125 0.243365047571 1.0
102.832041344 0.243865798698 1.0
102.846715328 0.244366549825 1.0
102.936111111 0.244867300951 1.0
103.207505519 0.245368052078 1.0
103.236424394 0.245868803205 1.0
103.403341289 0.246369554331 1.0
103.437325905 0.246870305458 1.0
103.504393673 0.247371056585 1.0
103.558974359 0.247871807712 1.0
103.563492063 0.248372558838 1.0
103.574712644 0.248873309965 1.0
103.578088578 0.249374061092 1.0
103.6 0.249874812218 1.0
103.683307332 0.250375563345 1.0
103.744927536 0.250876314472 1.0
103.815618221 0.251377065598 1.0
103.823376623 0.251877816725 1.0
103.830018083 0.252378567852 1.0
103.843478261 0.252879318978 1.0
104.028639618 0.253380070105 1.0
104.028901734 0.253880821232 1.0
104.281984334 0.254381572359 1.0
104.366148532 0.254882323485 1.0
104.558312655 0.255383074612 1.0
104.693409742 0.255883825739 1.0
104.758317025 0.256384576865 1.0
104.861189802 0.256885327992 1.0
104.95308642 0.257386079119 1.0
104.976811594 0.257886830245 1.0
105.038277512 0.258387581372 1.0
105.096969697 0.258888332499 1.0
105.149224806 0.259389083625 1.0
105.287671233 0.259889834752 1.0
105.32079646 0.260390585879 1.0
105.394594595 0.260891337006 1.0
105.479166667 0.261392088132 1.0
105.610958904 0.261892839259 1.0
105.646034816 0.262393590386 1.0
105.654040404 0.262894341512 1.0
105.885245902 0.263395092639 1.0
106.060606061 0.263895843766 1.0
106.134408602 0.264396594892 1.0
106.261526232 0.264897346019 1.0
106.301401869 0.265398097146 1.0
106.588983051 0.265898848272 1.0
106.636781609 0.266399599399 1.0
106.709812109 0.266900350526 1.0
106.739018088 0.267401101652 1.0
106.759259259 0.267901852779 1.0
106.778645833 0.268402603906 1.0
106.848051948 0.268903355033 1.0
106.914841849 0.269404106159 1.0
107.011844332 0.269904857286 1.0
107.019111323 0.270405608413 1.0
107.123989218 0.270906359539 1.0
107.184782609 0.271407110666 1.0
107.273964833 0.271907861793 1.0
107.278074866 0.272408612919 1.0
107.311294766 0.272909364046 1.0
107.361930295 0.273410115173 1.0
107.367541766 0.273910866299 1.0
107.452442159 0.274411617426 1.0
107.612554113 0.274912368553 1.0
107.634078212 0.27541311968 1.0
107.800982801 0.275913870806 1.0
107.838129496 0.276414621933 1.0
107.91255814 0.27691537306 1.0
107.970472441 0.277416124186 1.0
108.021008403 0.277916875313 1.0
108.021929825 0.27841762644 1.0
108.037552156 0.278918377566 1.0
108.170940171 0.279419128693 1.0
108.17414248 0.27991987982 1.0
108.270707071 0.280420630946 1.0
108.538028169 0.280921382073 1.0
108.628019324 0.2814221332 1.0
108.639072848 0.281922884326 1.0
108.694244604 0.282423635453 1.0
108.733146067 0.28292438658 1.0
108.841025641 0.283425137707 1.0
108.992405063 0.283925888833 1.0
109.047281324 0.28442663996 1.0
109.053604436 0.284927391087 1.0
109.054824561 0.285428142213 1.0
109.104712042 0.28592889334 1.0
109.125 0.286429644467 1.0
109.192479857 0.286930395593 1.0
109.276056338 0.28743114672 1.0
109.352445194 0.287931897847 1.0
109.530612245 0.288432648973 1.0
109.582474227 0.2889334001 1.0
109.735376045 0.289434151227 1.0
109.905472637 0.289934902354 1.0
110.005434783 0.29043565348 1.0
110.104803493 0.290936404607 1.0
110.160611855 0.291437155734 1.0
110.239700375 0.29193790686 1.0
110.287749288 0.292438657987 1.0
110.355163728 0.292939409114 1.0
110.373109244 0.29344016024 1.0
110.387596899 0.293940911367 1.0
110.475 0.294441662494 1.0
110.481060606 0.29494241362 1.0
110.571428571 0.295443164747 1.0
110.785547786 0.295943915874 1.0
111.09414025 0.296444667001 1.0
111.095302013 0.296945418127 1.0
111.120353982 0.297446169254 1.0
111.152974504 0.297946920381 1.0
111.180107527 0.298447671507 1.0
111.225974026 0.298948422634 1.0
111.277087034 0.299449173761 1.0
111.315236427 0.299949924887 1.0
111.396508728 0.300450676014 1.0
111.451523546 0.300951427141 1.0
111.504016064 0.301452178267 1.0
111.545034642 0.301952929394 1.0
111.556675063 0.302453680521 1.0
111.708215297 0.302954431647 1.0
111.762857143 0.303455182774 1.0
111.837563452 0.303955933901 1.0
111.927648579 0.304456685028 1.0
112.005291005 0.304957436154 1.0
112.050925926 0.305458187281 1.0
112.108384458 0.305958938408 1.0
112.11751663 0.306459689534 1.0
112.224704336 0.306960440661 1.0
112.291316527 0.307461191788 1.0
112.352480418 0.307961942914 1.0
112.518229167 0.308462694041 1.0
112.525252525 0.308963445168 1.0
112.52955665 0.309464196294 1.0
112.575280899 0.309964947421 1.0
112.713592233 0.310465698548 1.0
112.739002933 0.310966449675 1.0
112.79144385 0.311467200801 1.0
112.842723005 0.311967951928 1.0
112.898989899 0.312468703055 1.0
113.015748031 0.312969454181 1.0
113.090261283 0.313470205308 1.0
113.129753915 0.313970956435 1.0
113.217729393 0.314471707561 1.0
113.225925926 0.314972458688 1.0
113.340175953 0.315473209815 1.0
113.371134021 0.315973960941 1.0
113.452950558 0.316474712068 1.0
113.522277228 0.316975463195 1.0
113.538461538 0.317476214321 1.0
113.630102041 0.317976965448 1.0
113.672086721 0.318477716575 1.0
113.841336117 0.318978467702 1.0
113.866666667 0.319479218828 1.0
113.92495637 0.319979969955 1.0
114.014213198 0.320480721082 1.0
114.123893805 0.320981472208 1.0
114.160356347 0.321482223335 1.0
114.191650854 0.321982974462 1.0
114.246887967 0.322483725588 1.0
114.305882353 0.322984476715 1.0
114.358828316 0.323485227842 1.0
114.364116095 0.323985978968 1.0
114.45 0.324486730095 1.0
114.542521994 0.324987481222 1.0
114.545246277 0.325488232349 1.0
114.585218703 0.325988983475 1.0
114.652661064 0.326489734602 1.0
114.689354276 0.326990485729 1.0
114.803713528 0.327491236855 1.0
114.804444444 0.327991987982 1.0
114.843793584 0.328492739109 1.0
114.875 0.328993490235 1.0
114.879177378 0.329494241362 1.0
115.016949153 0.329994992489 1.0
115.055432373 0.330495743615 1.0
115.117283951 0.330996494742 1.0
115.152400835 0.331497245869 1.0
115.387464387 0.331997996995 1.0
115.425170068 0.332498748122 1.0
115.439869989 0.332999499249 1.0
115.448186528 0.333500250376 1.0
115.496124031 0.334001001502 1.0
115.519630485 0.334501752629 1.0
115.563169165 0.335002503756 1.0
115.575810185 0.335503254882 1.0
115.598265896 0.336004006009 1.0
115.707070707 0.336504757136 1.0
115.8625 0.337005508262 1.0
115.900826446 0.337506259389 1.0
115.900990099 0.338007010516 1.0
115.926031876 0.338507761642 1.0
116.061953932 0.339008512769 1.0
116.08203125 0.339509263896 1.0
116.169867061 0.340010015023 1.0
116.429472025 0.340510766149 1.0
116.456233422 0.341011517276 1.0
116.558981233 0.341512268403 1.0
116.612637363 0.342013019529 1.0
116.709859155 0.342513770656 1.0
116.858796296 0.343014521783 1.0
116.880681818 0.343515272909 1.0
116.881516588 0.344016024036 1.0
116.985330073 0.344516775163 1.0
117.074270557 0.345017526289 1.0
117.111716621 0.345518277416 1.0
117.490022173 0.346019028543 1.0
117.577411168 0.34651977967 1.0
117.691376702 0.347020530796 1.0
117.704255319 0.347521281923 1.0
117.747596154 0.34802203305 1.0
117.78042328 0.348522784176 1.0
117.780821918 0.349023535303 1.0
117.788856305 0.34952428643 1.0
117.85210084 0.350025037556 1.0
117.905904059 0.350525788683 1.0
117.916216216 0.35102653981 1.0
117.93598234 0.351527290936 1.0
117.937163375 0.352028042063 1.0
117.948979592 0.35252879319 1.0
118.018779343 0.353029544316 1.0
118.051428571 0.353530295443 1.0
118.09919571 0.35403104657 1.0
118.170103093 0.354531797697 1.0
118.171919771 0.355032548823 1.0
118.367977528 0.35553329995 1.0
118.573298429 0.356034051077 1.0
118.753393665 0.356534802203 1.0
118.763959391 0.35703555333 1.0
118.95229682 0.357536304457 1.0
119.010723861 0.358037055583 1.0
119.0859375 0.35853780671 1.0
119.130353818 0.359038557837 1.0
119.181571816 0.359539308963 1.0
119.342298289 0.36004006009 1.0
119.349680171 0.360540811217 1.0
119.43258427 0.361041562344 1.0
119.441260745 0.36154231347 1.0
119.451467269 0.362043064597 1.0
119.485964912 0.362543815724 1.0
119.537209302 0.36304456685 1.0
119.582822086 0.363545317977 1.0
119.703921569 0.364046069104 1.0
119.783410138 0.36454682023 1.0
119.790450928 0.365047571357 1.0
119.88705036 0.365548322484 1.0
119.938253012 0.36604907361 1.0
119.977099237 0.366549824737 1.0
120.018823529 0.367050575864 1.0
120.034129693 0.36755132699 1.0
120.074799644 0.368052078117 1.0
120.173796791 0.368552829244 1.0
120.190231362 0.369053580371 1.0
120.203305785 0.369554331497 1.0
120.224226804 0.370055082624 1.0
120.269890796 0.370555833751 1.0
120.305418719 0.371056584877 1.0
120.463894967 0.371557336004 1.0
120.610570236 0.372058087131 1.0
120.774104683 0.372558838257 1.0
120.962124939 0.373059589384 1.0
121.044247788 0.373560340511 1.0
121.080213904 0.374061091637 1.0
121.081081081 0.374561842764 1.0
121.11632101 0.375062593891 1.0
121.12037037 0.375563345018 1.0
121.154160982 0.376064096144 1.0
121.231155779 0.376564847271 1.0
121.290711701 0.377065598398 1.0
121.41322314 0.377566349524 1.0
121.540740741 0.378067100651 1.0
121.584033613 0.378567851778 1.0
121.830508475 0.379068602904 1.0
121.873156342 0.379569354031 1.0
121.885245902 0.380070105158 1.0
121.910569106 0.380570856284 1.0
122.073863636 0.381071607411 1.0
122.081318681 0.381572358538 1.0
122.08908046 0.382073109664 1.0
122.122541604 0.382573860791 1.0
122.230232558 0.383074611918 1.0
122.256959315 0.383575363045 1.0
122.48374613 0.384076114171 1.0
122.50140056 0.384576865298 1.0
122.518151815 0.385077616425 1.0
122.536458333 0.385578367551 1.0
122.558252427 0.386079118678 1.0
122.600290698 0.386579869805 1.0
122.70441989 0.387080620931 1.0
122.897155361 0.387581372058 1.0
122.93029872 0.388082123185 1.0
123.056300268 0.388582874311 1.0
123.058375635 0.389083625438 1.0
123.159217877 0.389584376565 1.0
123.22392638 0.390085127692 1.0
123.225 0.390585878818 1.0
123.448863636 0.391086629945 1.0
123.50166113 0.391587381072 1.0
123.533216783 0.392088132198 1.0
123.553968254 0.392588883325 1.0
123.662309368 0.393089634452 1.0
123.77002584 0.393590385578 1.0
123.826330532 0.394091136705 1.0
123.892944039 0.394591887832 1.0
123.991176471 0.395092638958 1.0
124.009823183 0.395593390085 1.0
124.047281324 0.396094141212 1.0
124.088888889 0.396594892339 1.0
124.17562724 0.397095643465 1.0
124.338947368 0.397596394592 1.0
124.439093484 0.398097145719 1.0
124.495527728 0.398597896845 1.0
124.511428571 0.399098647972 1.0
124.524137931 0.399599399099 1.0
124.566390041 0.400100150225 1.0
124.939086294 0.400600901352 1.0
125.034391534 0.401101652479 1.0
125.04312115 0.401602403605 1.0
125.050505051 0.402103154732 1.0
125.112219451 0.402603905859 1.0
125.119512195 0.403104656985 1.0
125.15625 0.403605408112 1.0
125.184931507 0.404106159239 1.0
125.307462687 0.404606910366 1.0
125.310412574 0.405107661492 1.0
125.373873874 0.405608412619 1.0
125.452762923 0.406109163746 1.0
125.539944904 0.406609914872 1.0
125.555555556 0.407110665999 1.0
125.579896907 0.407611417126 1.0
125.631428571 0.408112168252 1.0
125.691099476 0.408612919379 1.0
125.869512195 0.409113670506 1.0
125.977142857 0.409614421632 1.0
126.033057851 0.410115172759 1.0
126.053072626 0.410615923886 1.0
126.17752809 0.411116675013 1.0
126.305 0.411617426139 1.0
126.311797753 0.412118177266 1.0
126.331460674 0.412618928393 1.0
126.341007194 0.413119679519 1.0
126.364788732 0.413620430646 1.0
126.487352445 0.414121181773 1.0
126.558908046 0.414621932899 1.0
126.579710145 0.415122684026 1.0
126.713080169 0.415623435153 1.0
126.75443038 0.416124186279 1.0
126.795955882 0.416624937406 1.0
126.833659491 0.417125688533 1.0
126.868085106 0.417626439659 1.0
126.917763158 0.418127190786 1.0
127.086264657 0.418627941913 1.0
127.115384615 0.41912869304 1.0
127.207119741 0.419629444166 1.0
127.267799353 0.420130195293 1.0
127.269129288 0.42063094642 1.0
127.344139651 0.421131697546 1.0
127.383426966 0.421632448673 1.0
127.537914692 0.4221331998 1.0
127.767123288 0.422633950926 1.0
127.814949863 0.423134702053 1.0
127.82460733 0.42363545318 1.0
128.033505155 0.424136204306 1.0
128.093607306 0.424636955433 1.0
128.101823708 0.42513770656 1.0
128.124260355 0.425638457687 1.0
128.223529412 0.426139208813 1.0
128.330788804 0.42663995994 1.0
128.359908884 0.427140711067 1.0
128.401069519 0.427641462193 1.0
128.418894831 0.42814221332 1.0
128.43627451 0.428642964447 1.0
128.446859903 0.429143715573 1.0
128.460490463 0.4296444667 1.0
128.644628099 0.430145217827 1.0
128.745417515 0.430645968953 1.0
128.888888889 0.43114672008 1.0
128.899433428 0.431647471207 1.0
129.1 0.432148222334 1.0
129.205882353 0.43264897346 1.0
129.369198312 0.433149724587 1.0
129.372596154 0.433650475714 1.0
129.400510204 0.43415122684 1.0
129.88700565 0.434651977967 1.0
129.90617284 0.435152729094 1.0
129.969863014 0.43565348022 1.0
130.004987531 0.436154231347 1.0
130.167076167 0.436654982474 1.0
130.214583333 0.4371557336 1.0
130.292592593 0.437656484727 1.0
130.498973306 0.438157235854 1.0
130.540897098 0.43865798698 1.0
130.606837607 0.439158738107 1.0
130.634920635 0.439659489234 1.0
130.665105386 0.440160240361 1.0
130.665615142 0.440660991487 1.0
130.762470309 0.441161742614 1.0
130.767955801 0.441662493741 1.0
130.849438202 0.442163244867 1.0
130.868725869 0.442663995994 1.0
130.94017094 0.443164747121 1.0
131.011695906 0.443665498247 1.0
131.049792531 0.444166249374 1.0
131.079439252 0.444667000501 1.0
131.286764706 0.445167751627 1.0
131.439635535 0.445668502754 1.0
131.44742268 0.446169253881 1.0
131.52892562 0.446670005008 1.0
131.608852755 0.447170756134 1.0
131.653935185 0.447671507261 1.0
131.65647482 0.448172258388 1.0
131.703150912 0.448673009514 1.0
131.73553719 0.449173760641 1.0
131.829608939 0.449674511768 1.0
131.842401501 0.450175262894 1.0
131.936464088 0.450676014021 1.0
132.057291667 0.451176765148 1.0
132.064935065 0.451677516274 1.0
132.112391931 0.452178267401 1.0
132.131428571 0.452679018528 1.0
132.137019231 0.453179769654 1.0
132.326027397 0.453680520781 1.0
132.349753695 0.454181271908 1.0
132.413870246 0.454682023035 1.0
132.434210526 0.455182774161 1.0
132.450424929 0.455683525288 1.0
132.636363636 0.456184276415 1.0
132.870682019 0.456685027541 1.0
132.871794872 0.457185778668 1.0
133.002849003 0.457686529795 1.0
133.068136273 0.458187280921 1.0
133.14 0.458688032048 1.0
133.158959538 0.459188783175 1.0
133.165477889 0.459689534301 1.0
133.284688995 0.460190285428 1.0
133.503039514 0.460691036555 1.0
133.537142857 0.461191787682 1.0
133.545634921 0.461692538808 1.0
133.578212291 0.462193289935 1.0
133.581888247 0.462694041062 1.0
133.585062241 0.463194792188 1.0
133.689411765 0.463695543315 1.0
133.713554987 0.464196294442 1.0
133.743842365 0.464697045568 1.0
133.934156379 0.465197796695 1.0
134.107973422 0.465698547822 1.0
134.128595601 0.466199298948 1.0
134.135416667 0.466700050075 1.0
134.176470588 0.467200801202 1.0
134.197115385 0.467701552328 1.0
134.318181818 0.468202303455 1.0
134.382629108 0.468703054582 1.0
134.411889597 0.469203805709 1.0
134.755494505 0.469704556835 1.0
134.795566502 0.470205307962 1.0
134.818991098 0.470706059089 1.0
134.961165049 0.471206810215 1.0
134.968652038 0.471707561342 1.0
135.0 0.472208312469 1.0
135.39266055 0.472709063595 1.0
135.461038961 0.473209814722 1.0
135.463806971 0.473710565849 1.0
135.511494253 0.474211316975 1.0
135.516129032 0.474712068102 1.0
135.520231214 0.475212819229 1.0
135.520581114 0.475713570356 1.0
135.601873536 0.476214321482 1.0
135.644444444 0.476715072609 1.0
135.696883853 0.477215823736 1.0
135.896746818 0.477716574862 1.0
135.946902655 0.478217325989 1.0
135.987758225 0.478718077116 1.0
136.021978022 0.479218828242 1.0
136.072490706 0.479719579369 1.0
136.151898734 0.480220330496 1.0
136.339378238 0.480721081622 1.0
136.358974359 0.481221832749 1.0
136.444743935 0.481722583876 1.0
136.5 0.482223335003 1.0
136.583098592 0.482724086129 1.0
136.642512077 0.483224837256 1.0
136.647887324 0.483725588383 1.0
136.755656109 0.484226339509 1.0
136.764573991 0.484727090636 1.0
136.803203661 0.485227841763 1.0
136.844497608 0.485728592889 1.0
136.889064976 0.486229344016 1.0
136.953678474 0.486730095143 1.0
136.975336323 0.487230846269 1.0
137.142191142 0.487731597396 1.0
137.164102564 0.488232348523 1.0
137.195578231 0.488733099649 1.0
137.243037975 0.489233850776 1.0
137.368852459 0.489734601903 1.0
137.522762951 0.49023535303 1.0
137.528708134 0.490736104156 1.0
137.668 0.491236855283 1.0
137.728070175 0.49173760641 1.0
137.819338422 0.492238357536 1.0
137.918604651 0.492739108663 1.0
137.976377953 0.49323985979 1.0
138.017241379 0.493740610916 1.0
138.019704433 0.494241362043 1.0
138.037593985 0.49474211317 1.0
138.14893617 0.495242864296 1.0
138.307377049 0.495743615423 1.0
138.315521628 0.49624436655 1.0
138.373033708 0.496745117677 1.0
138.537356322 0.497245868803 1.0
138.6003861 0.49774661993 1.0
138.74738676 0.498247371057 1.0
138.802564103 0.498748122183 1.0
138.821100917 0.49924887331 1.0
138.868921776 0.499749624437 1.0
139.027419355 0.500250375563 1.0
139.053391053 0.50075112669 1.0
139.10139165 0.501251877817 1.0
139.120181406 0.501752628943 1.0
139.143229167 0.50225338007 1.0
139.223790323 0.502754131197 1.0
139.271820449 0.503254882323 1.0
139.364829396 0.50375563345 1.0
139.498233216 0.504256384577 1.0
139.575824176 0.504757135704 1.0
139.582089552 0.50525788683 1.0
139.586800574 0.505758637957 1.0
139.639836289 0.506259389084 1.0
139.822641509 0.50676014021 1.0
139.984 0.507260891337 1.0
140.0 0.507761642464 1.0
140.075921909 0.50826239359 1.0
140.291304348 0.508763144717 1.0
140.355509356 0.509263895844 1.0
140.516304348 0.50976464697 1.0
140.520884521 0.510265398097 1.0
140.523545706 0.510766149224 1.0
140.534772182 0.511266900351 1.0
140.556 0.511767651477 1.0
140.632843792 0.512268402604 1.0
140.79389313 0.512769153731 1.0
141.087360595 0.513269904857 1.0
141.129985229 0.513770655984 1.0
141.142389525 0.514271407111 1.0
141.292410714 0.514772158237 1.0
141.37218543 0.515272909364 1.0
141.435222672 0.515773660491 1.0
141.476979742 0.516274411617 1.0
141.631205674 0.516775162744 1.0
141.6575 0.517275913871 1.0
141.704 0.517776664997 1.0
141.761821366 0.518277416124 1.0
141.80952381 0.518778167251 1.0
141.898419865 0.519278918378 1.0
142.014285714 0.519779669504 1.0
142.035135135 0.520280420631 1.0
142.036745407 0.520781171758 1.0
142.195856874 0.521281922884 1.0
142.231678487 0.521782674011 1.0
142.458762887 0.522283425138 1.0
142.516455696 0.522784176264 1.0
142.617801047 0.523284927391 1.0
142.762820513 0.523785678518 1.0
142.8 0.524286429644 1.0
142.910828025 0.524787180771 1.0
142.986636971 0.525287931898 1.0
143.05244123 0.525788683025 1.0
143.056896552 0.526289434151 1.0
143.282186949 0.526790185278 1.0
143.37947494 0.527290936405 1.0
143.796766744 0.527791687531 1.0
143.838063439 0.528292438658 1.0
143.897790055 0.528793189785 1.0
143.908433735 0.529293940911 1.0
144.004210526 0.529794692038 1.0
144.021231423 0.530295443165 1.0
144.183864916 0.530796194291 1.0
144.241967871 0.531296945418 1.0
144.343601896 0.531797696545 1.0
144.578947368 0.532298447672 1.0
144.588235294 0.532799198798 1.0
144.759689922 0.533299949925 1.0
144.76 0.533800701052 1.0
144.796420582 0.534301452178 1.0
144.833333333 0.534802203305 1.0
144.965425532 0.535302954432 1.0
144.980427046 0.535803705558 1.0
145.190751445 0.536304456685 1.0
145.326612903 0.536805207812 1.0
145.508928571 0.537305958938 1.0
145.589403974 0.537806710065 1.0
145.790983607 0.538307461192 1.0
145.813471503 0.538808212318 1.0
145.829842932 0.539308963445 1.0
145.855932203 0.539809714572 1.0
145.895522388 0.540310465699 1.0
146.098666667 0.540811216825 1.0
146.118086697 0.541311967952 1.0
146.130859375 0.541812719079 1.0
146.160349854 0.542313470205 1.0
146.162790698 0.542814221332 1.0
146.235135135 0.543314972459 1.0
146.260437376 0.543815723585 1.0
146.348425197 0.544316474712 1.0
146.402097902 0.544817225839 1.0
146.438596491 0.545317976965 1.0
146.5 0.545818728092 1.0
146.527918782 0.546319479219 1.0
146.538674033 0.546820230346 1.0
146.616892911 0.547320981472 1.0
146.639913232 0.547821732599 1.0
146.68707483 0.548322483726 1.0
146.918067227 0.548823234852 1.0
146.953287197 0.549323985979 1.0
146.983333333 0.549824737106 1.0
147.006289308 0.550325488232 1.0
147.012795276 0.550826239359 1.0
147.026408451 0.551326990486 1.0
147.332535885 0.551827741612 1.0
147.430851064 0.552328492739 1.0
147.673773987 0.552829243866 1.0
147.726694915 0.553329994992 1.0
147.84 0.553830746119 1.0
147.966666667 0.554331497246 1.0
148.002074689 0.554832248373 1.0
148.029876977 0.555332999499 1.0
148.172786177 0.555833750626 1.0
148.273734177 0.556334501753 1.0
148.320802005 0.556835252879 1.0
148.340306834 0.557336004006 1.0
148.381428571 0.557836755133 1.0
148.401716738 0.558337506259 1.0
148.423728814 0.558838257386 1.0
148.527272727 0.559339008513 1.0
148.571962617 0.559839759639 1.0
148.616136919 0.560340510766 1.0
148.716666667 0.560841261893 1.0
148.744623656 0.56134201302 1.0
148.772594752 0.561842764146 1.0
148.82712766 0.562343515273 1.0
148.842364532 0.5628442664 1.0
148.917562724 0.563345017526 1.0
149.07518797 0.563845768653 1.0
149.120614035 0.56434651978 1.0
149.165354331 0.564847270906 1.0
149.166139241 0.565348022033 1.0
149.211165049 0.56584877316 1.0
149.232346241 0.566349524286 1.0
149.29076087 0.566850275413 1.0
149.617050068 0.56735102654 1.0
149.718569781 0.567851777666 1.0
149.752021563 0.568352528793 1.0
149.78559464 0.56885327992 1.0
149.825153374 0.569354031047 1.0
149.8984375 0.569854782173 1.0
149.915531335 0.5703555333 1.0
150.052995392 0.570856284427 1.0
150.084388186 0.571357035553 1.0
150.123728814 0.57185778668 1.0
150.210826211 0.572358537807 1.0
150.241502683 0.572859288933 1.0
150.316939891 0.57336004006 1.0
150.403041825 0.573860791187 1.0
150.424679487 0.574361542313 1.0
150.526760563 0.57486229344 1.0
150.558375635 0.575363044567 1.0
150.795698925 0.575863795694 1.0
150.917355372 0.57636454682 1.0
151.185365854 0.576865297947 1.0
151.210045662 0.577366049074 1.0
151.309791332 0.5778668002 1.0
151.350253807 0.578367551327 1.0
151.387019231 0.578868302454 1.0
151.407643312 0.57936905358 1.0
151.432664756 0.579869804707 1.0
151.547806524 0.580370555834 1.0
151.557344064 0.58087130696 1.0
151.571773221 0.581372058087 1.0
151.712468193 0.581872809214 1.0
151.776255708 0.582373560341 1.0
151.903814262 0.582874311467 1.0
152.057208238 0.583375062594 1.0
152.098330241 0.583875813721 1.0
152.122641509 0.584376564847 1.0
152.222903885 0.584877315974 1.0
152.417283951 0.585378067101 1.0
152.431034483 0.585878818227 1.0
152.436507937 0.586379569354 1.0
152.444444444 0.586880320481 1.0
152.570405728 0.587381071607 1.0
152.577433628 0.587881822734 1.0
152.600502513 0.588382573861 1.0
152.610644258 0.588883324987 1.0
152.625207297 0.589384076114 1.0
152.651162791 0.589884827241 1.0
152.70894526 0.590385578368 1.0
152.744 0.590886329494 1.0
152.818580193 0.591387080621 1.0
152.845493562 0.591887831748 1.0
152.890449438 0.592388582874 1.0
152.97414966 0.592889334001 1.0
153.010802469 0.593390085128 1.0
153.081232493 0.593890836254 1.0
153.176470588 0.594391587381 1.0
153.339527027 0.594892338508 1.0
153.430348259 0.595393089634 1.0
153.593572779 0.595893840761 1.0
153.606860158 0.596394591888 1.0
153.677419355 0.596895343015 1.0
154.064267352 0.597396094141 1.0
154.098850575 0.597896845268 1.0
154.25 0.598397596395 1.0
154.259776536 0.598898347521 1.0
154.341530055 0.599399098648 1.0
154.390862944 0.599899849775 1.0
154.498783455 0.600400600901 1.0
154.521857923 0.600901352028 1.0
154.601731602 0.601402103155 1.0
154.649651972 0.601902854281 1.0
154.732613909 0.602403605408 1.0
154.742342342 0.602904356535 1.0
154.859838275 0.603405107661 1.0
155.021367521 0.603905858788 1.0
155.091139241 0.604406609915 1.0
155.211796247 0.604907361042 1.0
155.288 0.605408112168 1.0
155.306451613 0.605908863295 1.0
155.354485777 0.606409614422 1.0
155.494252874 0.606910365548 1.0
155.567404427 0.607411116675 1.0
155.617067834 0.607911867802 1.0
155.686676428 0.608412618928 1.0
155.765667575 0.608913370055 1.0
155.916897507 0.609414121182 1.0
155.954005935 0.609914872308 1.0
156.016708438 0.610415623435 1.0
156.021806854 0.610916374562 1.0
156.083333333 0.611417125689 1.0
156.394285714 0.611917876815 1.0
156.428571429 0.612418627942 1.0
156.459459459 0.612919379069 1.0
156.470890411 0.613420130195 1.0
156.504723347 0.613920881322 1.0
156.518018018 0.614421632449 1.0
156.63902439 0.614922383575 1.0
156.679487179 0.615423134702 1.0
156.750788644 0.615923885829 1.0
156.801251956 0.616424636955 1.0
157.029372497 0.616925388082 1.0
157.209490741 0.617426139209 1.0
157.281016442 0.617926890336 1.0
157.281132075 0.618427641462 1.0
157.295489891 0.618928392589 1.0
157.425882353 0.619429143716 1.0
157.467391304 0.619929894842 1.0
157.547263682 0.620430645969 1.0
157.574152542 0.620931397096 1.0
157.629213483 0.621432148222 1.0
157.633891213 0.621932899349 1.0
157.718808194 0.622433650476 1.0
157.7597254 0.622934401602 1.0
157.770833333 0.623435152729 1.0
157.785714286 0.623935903856 1.0
157.982785603 0.624436654982 1.0
158.24248927 0.624937406109 1.0
158.274456522 0.625438157236 1.0
158.275362319 0.625938908363 1.0
158.328611898 0.626439659489 1.0
158.413875598 0.626940410616 1.0
158.425719591 0.627441161743 1.0
158.512965051 0.627941912869 1.0
158.522077922 0.628442663996 1.0
158.586633663 0.628943415123 1.0
158.587341772 0.629444166249 1.0
158.589322382 0.629944917376 1.0
158.628318584 0.630445668503 1.0
158.827988338 0.630946419629 1.0
158.879551821 0.631447170756 1.0
158.960732984 0.631947921883 1.0
159.049281314 0.63244867301 1.0
159.097186701 0.632949424136 1.0
159.155717762 0.633450175263 1.0
159.167567568 0.63395092639 1.0
159.22556391 0.634451677516 1.0
159.475783476 0.634952428643 1.0
159.549180328 0.63545317977 1.0
159.575 0.635953930896 1.0
159.587591241 0.636454682023 1.0
159.588709677 0.63695543315 1.0
159.719546742 0.637456184276 1.0
159.758441558 0.637956935403 1.0
159.831606218 0.63845768653 1.0
159.942779292 0.638958437656 1.0
160.072916667 0.639459188783 1.0
160.32449298 0.63995993991 1.0
160.365988909 0.640460691037 1.0
160.369829684 0.640961442163 1.0
160.447802198 0.64146219329 1.0
160.449152542 0.641962944417 1.0
160.470914127 0.642463695543 1.0
160.494296578 0.64296444667 1.0
160.518779343 0.643465197797 1.0
160.592459605 0.643965948923 1.0
160.667189953 0.64446670005 1.0
161.008196721 0.644967451177 1.0
161.07154213 0.645468202303 1.0
161.12164297 0.64596895343 1.0
161.134366925 0.646469704557 1.0
161.287726358 0.646970455684 1.0
161.388349515 0.64747120681 1.0
161.412742382 0.647971957937 1.0
161.471563981 0.648472709064 1.0
161.505720824 0.64897346019 1.0
161.520971302 0.649474211317 1.0
161.613636364 0.649974962444 1.0
161.671052632 0.65047571357 1.0
161.698555957 0.650976464697 1.0
161.825123153 0.651477215824 1.0
162.075892857 0.65197796695 1.0
162.128640777 0.652478718077 1.0
162.131284916 0.652979469204 1.0
162.972151899 0.65348022033 1.0
162.995475113 0.653980971457 1.0
163.052631579 0.654481722584 1.0
163.082191781 0.654982473711 1.0
163.103448276 0.655483224837 1.0
163.120689655 0.655983975964 1.0
163.365795724 0.656484727091 1.0
163.420845624 0.656985478217 1.0
163.45472837 0.657486229344 1.0
163.476190476 0.657986980471 1.0
163.498783455 0.658487731597 1.0
163.636022514 0.658988482724 1.0
163.671848014 0.659489233851 1.0
163.69121813 0.659989984977 1.0
163.746411483 0.660490736104 1.0
163.79558011 0.660991487231 1.0
163.806122449 0.661492238358 1.0
163.956140351 0.661992989484 1.0
164.04021164 0.662493740611 1.0
164.04185022 0.662994491738 1.0
164.225087925 0.663495242864 1.0
164.249161074 0.663995993991 1.0
164.280701754 0.664496745118 1.0
164.312127237 0.664997496244 1.0
164.376975169 0.665498247371 1.0
164.642016807 0.665998998498 1.0
164.668523677 0.666499749624 1.0
164.833333333 0.667000500751 1.0
164.990361446 0.667501251878 1.0
165.094527363 0.668002003005 1.0
165.2140625 0.668502754131 1.0
165.252747253 0.669003505258 1.0
165.430703625 0.669504256385 1.0
165.521352313 0.670005007511 1.0
165.87537092 0.670505758638 1.0
166.042134831 0.671006509765 1.0
166.069705094 0.671507260891 1.0
166.109401709 0.672008012018 1.0
166.204081633 0.672508763145 1.0
166.221932115 0.673009514271 1.0
166.263565891 0.673510265398 1.0
166.463369963 0.674011016525 1.0
166.634464752 0.674511767651 1.0
166.848042081 0.675012518778 1.0
166.904411765 0.675513269905 1.0
166.937402191 0.676014021032 1.0
167.131914894 0.676514772158 1.0
167.139949109 0.677015523285 1.0
167.244444444 0.677516274412 1.0
167.314285714 0.678017025538 1.0
167.477900552 0.678517776665 1.0
167.65374677 0.679018527792 1.0
167.703163017 0.679519278918 1.0
167.733021077 0.680020030045 1.0
167.75 0.680520781172 1.0
167.782234957 0.681021532298 1.0
167.888712242 0.681522283425 1.0
167.909547739 0.682023034552 1.0
167.946841294 0.682523785679 1.0
168.124324324 0.683024536805 1.0
168.189655172 0.683525287932 1.0
168.33045977 0.684026039059 1.0
168.364640884 0.684526790185 1.0
168.47740113 0.685027541312 1.0
168.493589744 0.685528292439 1.0
168.530555556 0.686029043565 1.0
168.548484848 0.686529794692 1.0
168.672380952 0.687030545819 1.0
168.706703911 0.687531296945 1.0
168.776061776 0.688032048072 1.0
168.875 0.688532799199 1.0
168.938 0.689033550325 1.0
169.173590504 0.689534301452 1.0
169.396313364 0.690035052579 1.0
169.432 0.690535803706 1.0
169.473429952 0.691036554832 1.0
169.721105528 0.691537305959 1.0
169.910891089 0.692038057086 1.0
169.920634921 0.692538808212 1.0
170.094191523 0.693039559339 1.0
170.101351351 0.693540310466 1.0
170.473202614 0.694041061592 1.0
170.699738903 0.694541812719 1.0
170.825503356 0.695042563846 1.0
170.984496124 0.695543314972 1.0
170.985748219 0.696044066099 1.0
171.186147186 0.696544817226 1.0
171.237196765 0.697045568353 1.0
171.44214876 0.697546319479 1.0
171.561344538 0.698047070606 1.0
171.596685083 0.698547821733 1.0
171.794344473 0.699048572859 1.0
171.843406593 0.699549323986 1.0
171.971428571 0.700050075113 1.0
172.028106509 0.700550826239 1.0
172.211382114 0.701051577366 1.0
172.264305177 0.701552328493 1.0
172.31741573 0.702053079619 1.0
172.558365759 0.702553830746 1.0
172.677165354 0.703054581873 1.0
172.715365239 0.703555332999 1.0
172.730232558 0.704056084126 1.0
172.969924812 0.704556835253 1.0
173.015184382 0.70505758638 1.0
173.022922636 0.705558337506 1.0
173.088709677 0.706059088633 1.0
173.16 0.70655983976 1.0
173.392014519 0.707060590886 1.0
173.42732049 0.707561342013 1.0
173.615480649 0.70806209314 1.0
173.815315315 0.708562844266 1.0
173.879699248 0.709063595393 1.0
173.886649874 0.70956434652 1.0
173.976635514 0.710065097646 1.0
174.128164557 0.710565848773 1.0
174.272251309 0.7110665999 1.0
174.340757238 0.711567351027 1.0
174.43081761 0.712068102153 1.0
174.47314578 0.71256885328 1.0
174.494382022 0.713069604407 1.0
174.544392523 0.713570355533 1.0
174.554364472 0.71407110666 1.0
174.739612188 0.714571857787 1.0
175.019354839 0.715072608913 1.0
175.151133501 0.71557336004 1.0
175.35443038 0.716074111167 1.0
175.371921182 0.716574862293 1.0
175.544736842 0.71707561342 1.0
175.715384615 0.717576364547 1.0
175.876574307 0.718077115674 1.0
175.950092421 0.7185778668 1.0
175.952830189 0.719078617927 1.0
176.073569482 0.719579369054 1.0
176.09190372 0.72008012018 1.0
176.093366093 0.720580871307 1.0
176.173210162 0.721081622434 1.0
176.375302663 0.72158237356 1.0
176.652818991 0.722083124687 1.0
176.743142145 0.722583875814 1.0
176.762886598 0.72308462694 1.0
176.779527559 0.723585378067 1.0
176.787234043 0.724086129194 1.0
177.005033557 0.72458688032 1.0
177.04964539 0.725087631447 1.0
177.142091153 0.725588382574 1.0
177.454094293 0.726089133701 1.0
177.553881808 0.726589884827 1.0
177.631067961 0.727090635954 1.0
177.784841076 0.727591387081 1.0
177.801127214 0.728092138207 1.0
177.813124108 0.728592889334 1.0
177.867196368 0.729093640461 1.0
177.874432678 0.729594391587 1.0
178.134408602 0.730095142714 1.0
178.18879668 0.730595893841 1.0
178.260426321 0.731096644967 1.0
178.312668464 0.731597396094 1.0
178.436144578 0.732098147221 1.0
178.498721228 0.732598898348 1.0
178.576 0.733099649474 1.0
178.617486339 0.733600400601 1.0
178.633393829 0.734101151728 1.0
178.653571429 0.734601902854 1.0
178.687908497 0.735102653981 1.0
178.82322357 0.735603405108 1.0
179.011764706 0.736104156234 1.0
179.134259259 0.736604907361 1.0
179.436213992 0.737105658488 1.0
179.651331719 0.737606409614 1.0
179.904392765 0.738107160741 1.0
180.087365591 0.738607911868 1.0
180.093928981 0.739108662994 1.0
180.312399356 0.739609414121 1.0
180.375 0.740110165248 1.0
180.511986301 0.740610916375 1.0
180.81462141 0.741111667501 1.0
180.848739496 0.741612418628 1.0
180.857680723 0.742113169755 1.0
181.083793738 0.742613920881 1.0
181.114416476 0.743114672008 1.0
181.289127838 0.743615423135 1.0
181.489711934 0.744116174261 1.0
181.552631579 0.744616925388 1.0
181.713836478 0.745117676515 1.0
181.793263647 0.745618427641 1.0
181.833333333 0.746119178768 1.0
181.855949896 0.746619929895 1.0
181.931764706 0.747120681022 1.0
182.155606407 0.747621432148 1.0
182.229166667 0.748122183275 1.0
182.262135922 0.748622934402 1.0
182.270216963 0.749123685528 1.0
182.343839542 0.749624436655 1.0
182.404580153 0.750125187782 1.0
182.416475973 0.750625938908 1.0
182.501347709 0.751126690035 1.0
182.572164948 0.751627441162 1.0
182.736477115 0.752128192288 1.0
182.941520468 0.752628943415 1.0
183.261764706 0.753129694542 1.0
183.320987654 0.753630445669 1.0
183.334389857 0.754131196795 1.0
183.350328947 0.754631947922 1.0
183.539548023 0.755132699049 1.0
183.616803279 0.755633450175 1.0
183.822702703 0.756134201302 1.0
183.839933993 0.756634952429 1.0
184.079335793 0.757135703555 1.0
184.197301855 0.757636454682 1.0
184.257534247 0.758137205809 1.0
184.356589147 0.758637956935 1.0
184.406386067 0.759138708062 1.0
184.474431818 0.759639459189 1.0
184.649880096 0.760140210315 1.0
184.786259542 0.760640961442 1.0
185.0125 0.761141712569 1.0
185.146341463 0.761642463696 1.0
185.489247312 0.762143214822 1.0
185.549473684 0.762643965949 1.0
185.560773481 0.763144717076 1.0
185.56928839 0.763645468202 1.0
185.574018127 0.764146219329 1.0
185.659003831 0.764646970456 1.0
185.803874092 0.765147721582 1.0
185.843775427 0.765648472709 1.0
185.904176904 0.766149223836 1.0
186.214377407 0.766649974962 1.0
186.214470284 0.767150726089 1.0
186.275 0.767651477216 1.0
186.473197782 0.768152228343 1.0
186.478609626 0.768652979469 1.0
186.482837529 0.769153730596 1.0
186.675544794 0.769654481723 1.0
186.687739464 0.770155232849 1.0
186.743654822 0.770655983976 1.0
186.82111437 0.771156735103 1.0
186.977229602 0.771657486229 1.0
187.08583691 0.772158237356 1.0
187.103515625 0.772658988483 1.0
187.219277108 0.773159739609 1.0
187.232142857 0.773660490736 1.0
187.373817035 0.774161241863 1.0
187.625 0.774661992989 1.0
187.765625 0.775162744116 1.0
188.007142857 0.775663495243 1.0
188.100628931 0.77616424637 1.0
188.299283154 0.776664997496 1.0
188.406189555 0.777165748623 1.0
188.506060606 0.77766649975 1.0
188.522208884 0.778167250876 1.0
188.541666667 0.778668002003 1.0
188.543956044 0.77916875313 1.0
189.120833333 0.779669504256 1.0
189.474820144 0.780170255383 1.0
189.540983607 0.78067100651 1.0
189.551252847 0.781171757636 1.0
189.823529412 0.781672508763 1.0
190.092198582 0.78217325989 1.0
190.295392954 0.782674011017 1.0
190.306521739 0.783174762143 1.0
190.358585859 0.78367551327 1.0
190.362017804 0.784176264397 1.0
190.478184991 0.784677015523 1.0
190.492009132 0.78517776665 1.0
190.561307902 0.785678517777 1.0
190.629820051 0.786179268903 1.0
190.790368272 0.78668002003 1.0
190.853904282 0.787180771157 1.0
190.885558583 0.787681522283 1.0
190.970910228 0.78818227341 1.0
191.265734266 0.788683024537 1.0
191.315686275 0.789183775663 1.0
191.34811828 0.78968452679 1.0
191.532908705 0.790185277917 1.0
191.974731522 0.790686029044 1.0
192.473063973 0.79118678017 1.0
192.496382055 0.791687531297 1.0
192.536111111 0.792188282424 1.0
192.651399491 0.79268903355 1.0
192.720698254 0.793189784677 1.0
192.865168539 0.793690535804 1.0
192.878109453 0.79419128693 1.0
192.915107914 0.794692038057 1.0
192.97826087 0.795192789184 1.0
193.179381443 0.79569354031 1.0
193.273195876 0.796194291437 1.0
193.289674952 0.796695042564 1.0
193.454819277 0.797195793691 1.0
193.48030303 0.797696544817 1.0
193.592057762 0.798197295944 1.0
193.850961538 0.798698047071 1.0
193.924657534 0.799198798197 1.0
194.027210884 0.799699549324 1.0
194.02919708 0.800200300451 1.0
194.310344828 0.800701051577 1.0
194.439425051 0.801201802704 1.0
194.451351351 0.801702553831 1.0
194.525906736 0.802203304957 1.0
194.538793103 0.802704056084 1.0
194.656836461 0.803204807211 1.0
195.317808219 0.803705558338 1.0
196.086956522 0.804206309464 1.0
196.13546798 0.804707060591 1.0
196.35359116 0.805207811718 1.0
196.35890411 0.805708562844 1.0
196.411192214 0.806209313971 1.0
196.424942263 0.806710065098 1.0
196.597826087 0.807210816224 1.0
196.908433735 0.807711567351 1.0
196.915535445 0.808212318478 1.0
197.403389831 0.808713069604 1.0
197.434466019 0.809213820731 1.0
197.57183908 0.809714571858 1.0
197.643292683 0.810215322984 1.0
197.68 0.810716074111 1.0
197.719806763 0.811216825238 1.0
197.793721973 0.811717576365 1.0
198.078774617 0.812218327491 1.0
198.358108108 0.812719078618 1.0
198.393285372 0.813219829745 1.0
198.431472081 0.813720580871 1.0
198.57708628 0.814221331998 1.0
198.641883519 0.814722083125 1.0
198.949494949 0.815222834251 1.0
199.028490028 0.815723585378 1.0
199.283333333 0.816224336505 1.0
199.286451613 0.816725087631 1.0
199.546599496 0.817225838758 1.0
199.563888889 0.817726589885 1.0
199.660687593 0.818227341012 1.0
199.968701095 0.818728092138 1.0
200.074766355 0.819228843265 1.0
200.119453925 0.819729594392 1.0
200.126373626 0.820230345518 1.0
200.170781893 0.820731096645 1.0
200.466346154 0.821231847772 1.0
200.983098592 0.821732598898 1.0
201.005943536 0.822233350025 1.0
201.107221007 0.822734101152 1.0
201.12972973 0.823234852278 1.0
201.263922518 0.823735603405 1.0
201.46 0.824236354532 1.0
201.513853904 0.824737105658 1.0
202.027173913 0.825237856785 1.0
202.082914573 0.825738607912 1.0
202.789414414 0.826239359039 1.0
202.835984095 0.826740110165 1.0
202.875 0.827240861292 1.0
203.082018927 0.827741612419 1.0
203.175342466 0.828242363545 1.0
203.196319018 0.828743114672 1.0
203.390010627 0.829243865799 1.0
203.652892562 0.829744616925 1.0
203.733229329 0.830245368052 1.0
204.099236641 0.830746119179 1.0
204.220524017 0.831246870305 1.0
204.304242424 0.831747621432 1.0
204.412087912 0.832248372559 1.0
204.415343915 0.832749123686 1.0
204.600574713 0.833249874812 1.0
204.744868035 0.833750625939 1.0
204.947162427 0.834251377066 1.0
205.576011158 0.834752128192 1.0
205.610966057 0.835252879319 1.0
205.703389831 0.835753630446 1.0
205.713483146 0.836254381572 1.0
206.526772793 0.836755132699 1.0
206.597468354 0.837255883826 1.0
206.797421731 0.837756634952 1.0
206.8 0.838257386079 1.0
206.848614072 0.838758137206 1.0
207.648 0.839258888332 1.0
207.791574279 0.839759639459 1.0
207.887323944 0.840260390586 1.0
207.947281713 0.840761141713 1.0
208.322857143 0.841261892839 1.0
208.34841629 0.841762643966 1.0
208.540594059 0.842263395093 1.0
208.5951417 0.842764146219 1.0
208.853932584 0.843264897346 1.0
209.043062201 0.843765648473 1.0
209.728571429 0.844266399599 1.0
209.780559647 0.844767150726 1.0
210.017241379 0.845267901853 1.0
210.029347029 0.845768652979 1.0
210.153962264 0.846269404106 1.0
210.258426966 0.846770155233 1.0
210.294600939 0.84727090636 1.0
210.41117598 0.847771657486 1.0
210.613747954 0.848272408613 1.0
210.862916006 0.84877315974 1.0
210.961636829 0.849273910866 1.0
211.257731959 0.849774661993 1.0
211.264108352 0.85027541312 1.0
211.423157895 0.850776164246 1.0
211.470288625 0.851276915373 1.0
211.493333333 0.8517776665 1.0
212.019774011 0.852278417626 1.0
212.336148649 0.852779168753 1.0
212.638235294 0.85327991988 1.0
212.684596577 0.853780671007 1.0
213.157894737 0.854281422133 1.0
213.221374046 0.85478217326 1.0
213.710810811 0.855282924387 1.0
213.877159309 0.855783675513 1.0
214.355408389 0.85628442664 1.0
214.610465116 0.856785177767 1.0
215.282738095 0.857285928893 1.0
215.815340909 0.85778668002 1.0
215.89818689 0.858287431147 1.0
216.013761468 0.858788182273 1.0
216.03030303 0.8592889334 1.0
216.057755776 0.859789684527 1.0
216.415647922 0.860290435653 1.0
216.432915921 0.86079118678 1.0
216.5696 0.861291937907 1.0
216.818681319 0.861792689034 1.0
216.872941176 0.86229344016 1.0
216.877835951 0.862794191287 1.0
216.92371706 0.863294942414 1.0
217.119318182 0.86379569354 1.0
217.747368421 0.864296444667 1.0
217.789205703 0.864797195794 1.0
218.570175439 0.86529794692 1.0
218.618131868 0.865798698047 1.0
218.619047619 0.866299449174 1.0
218.764044944 0.8668002003 1.0
218.872625698 0.867300951427 1.0
218.985046729 0.867801702554 1.0
219.0884273 0.868302453681 1.0
219.224489796 0.868803204807 1.0
219.426229508 0.869303955934 1.0
220.436090226 0.869804707061 1.0
220.711484594 0.870305458187 1.0
220.713032581 0.870806209314 1.0
220.88547486 0.871306960441 1.0
221.035164835 0.871807711567 1.0
221.051724138 0.872308462694 1.0
221.171568627 0.872809213821 1.0
221.189873418 0.873309964947 1.0
221.263934426 0.873810716074 1.0
221.29004329 0.874311467201 1.0
221.484293194 0.874812218327 1.0
221.612781955 0.875312969454 1.0
221.666666667 0.875813720581 1.0
221.766721044 0.876314471708 1.0
221.811369509 0.876815222834 1.0
221.842995169 0.877315973961 1.0
221.849582173 0.877816725088 1.0
221.940726577 0.878317476214 1.0
222.371607516 0.878818227341 1.0
222.521621622 0.879318978468 1.0
222.547619048 0.879819729594 1.0
222.937007874 0.880320480721 1.0
223.201044386 0.880821231848 1.0
223.213861386 0.881321982974 1.0
223.343049327 0.881822734101 1.0
223.488888889 0.882323485228 1.0
223.612440191 0.882824236355 1.0
223.897590361 0.883324987481 1.0
223.960893855 0.883825738608 1.0
224.24497992 0.884326489735 1.0
224.601851852 0.884827240861 1.0
224.797337278 0.885327991988 1.0
224.826612903 0.885828743115 1.0
224.99704142 0.886329494241 1.0
225.034666667 0.886830245368 1.0
225.170068027 0.887330996495 1.0
225.72 0.887831747621 1.0
226.2 0.888332498748 1.0
226.523941068 0.888833249875 1.0
226.638266069 0.889334001002 1.0
226.772397094 0.889834752128 1.0
226.903314917 0.890335503255 1.0
227.115473441 0.890836254382 1.0
227.25751073 0.891337005508 1.0
227.332335329 0.891837756635 1.0
227.37260274 0.892338507762 1.0
227.596153846 0.892839258888 1.0
227.648854962 0.893340010015 1.0
227.792079208 0.893840761142 1.0
227.861283644 0.894341512268 1.0
227.906862745 0.894842263395 1.0
228.37 0.895343014522 1.0
228.46875 0.895843765648 1.0
228.609243697 0.896344516775 1.0
229.271758437 0.896845267902 1.0
229.353246753 0.897346019029 1.0
229.467048711 0.897846770155 1.0
229.526822558 0.898347521282 1.0
229.529880478 0.898848272409 1.0
229.629432624 0.899349023535 1.0
230.203562341 0.899849774662 1.0
230.345714286 0.900350525789 1.0
230.64116095 0.900851276915 1.0
230.743970315 0.901352028042 1.0
231.308977035 0.901852779169 1.0
231.582995951 0.902353530295 1.0
231.612903226 0.902854281422 1.0
232.848623853 0.903355032549 1.0
233.460348162 0.903855783676 1.0
233.505747126 0.904356534802 1.0
233.959016393 0.904857285929 1.0
234.424657534 0.905358037056 1.0
235.180327869 0.905858788182 1.0
235.430594901 0.906359539309 1.0
235.85047619 0.906860290436 1.0
236.569580962 0.907361041562 1.0
236.785223368 0.907861792689 1.0
236.884279476 0.908362543816 1.0
237.272921109 0.908863294942 1.0
237.482939633 0.909364046069 1.0
237.565084227 0.909864797196 1.0
237.633956386 0.910365548322 1.0
237.927556818 0.910866299449 1.0
237.961214165 0.911367050576 1.0
238.051428571 0.911867801703 1.0
238.557640751 0.912368552829 1.0
238.579775281 0.912869303956 1.0
239.555012225 0.913370055083 1.0
239.681467181 0.913870806209 1.0
240.272217774 0.914371557336 1.0
240.561952441 0.914872308463 1.0
241.460591133 0.915373059589 1.0
242.224489796 0.915873810716 1.0
242.520547945 0.916374561843 1.0
242.721577726 0.916875312969 1.0
242.827067669 0.917376064096 1.0
242.911057692 0.917876815223 1.0
243.07918552 0.91837756635 1.0
243.486682809 0.918878317476 1.0
243.57037037 0.919379068603 1.0
244.287257019 0.91987981973 1.0
244.768156425 0.920380570856 1.0
244.917333333 0.920881321983 1.0
245.219084713 0.92138207311 1.0
245.309565217 0.921882824236 1.0
246.250368189 0.922383575363 1.0
246.414215686 0.92288432649 1.0
246.579545455 0.923385077616 1.0
246.993406593 0.923885828743 1.0
247.135977337 0.92438657987 1.0
247.160830091 0.924887330996 1.0
247.288235294 0.925388082123 1.0
247.744827586 0.92588883325 1.0
248.42037037 0.926389584377 1.0
248.614770459 0.926890335503 1.0
249.150351288 0.92739108663 1.0
250.211734694 0.927891837757 1.0
251.488764045 0.928392588883 1.0
251.817927171 0.92889334001 1.0
252.605263158 0.929394091137 1.0
253.13655761 0.929894842263 1.0
253.218923933 0.93039559339 1.0
254.083969466 0.930896344517 1.0
254.323529412 0.931397095643 1.0
254.868055556 0.93189784677 1.0
254.870742358 0.932398597897 1.0
255.192604006 0.932899349024 1.0
256.055674518 0.93340010015 1.0
256.199501247 0.933900851277 1.0
256.212820513 0.934401602404 1.0
256.497409326 0.93490235353 1.0
256.513447433 0.935403104657 1.0
257.12962963 0.935903855784 1.0
257.131907308 0.93640460691 1.0
257.19895288 0.936905358037 1.0
257.252109705 0.937406109164 1.0
257.341414141 0.93790686029 1.0
257.372311828 0.938407611417 1.0
257.443298969 0.938908362544 1.0
257.682 0.939409113671 1.0
257.997729852 0.939909864797 1.0
258.093306288 0.940410615924 1.0
259.201058201 0.940911367051 1.0
259.238095238 0.941412118177 1.0
259.784841076 0.941912869304 1.0
259.988292683 0.942413620431 1.0
260.788511749 0.942914371557 1.0
261.621776504 0.943415122684 1.0
262.716216216 0.943915873811 1.0
263.04109589 0.944416624937 1.0
263.564705882 0.944917376064 1.0
263.651731161 0.945418127191 1.0
263.872062663 0.945918878317 1.0
266.185595568 0.946419629444 1.0
266.251870324 0.946920380571 1.0
266.35125448 0.947421131698 1.0
266.534883721 0.947921882824 1.0
267.603988604 0.948422633951 1.0
267.817687075 0.948923385078 1.0
268.967213115 0.949424136204 1.0
269.249152542 0.949924887331 1.0
269.919075145 0.950425638458 1.0
270.410852713 0.950926389584 1.0
270.510288066 0.951427140711 1.0
270.603644647 0.951927891838 1.0
271.602977667 0.952428642964 1.0
272.360544218 0.952929394091 1.0
272.802139037 0.953430145218 1.0
272.963254593 0.953930896345 1.0
273.810366625 0.954431647471 1.0
273.929590018 0.954932398598 1.0
274.541884817 0.955433149725 1.0
274.875675676 0.955933900851 1.0
275.186797753 0.956434651978 1.0
276.587734242 0.956935403105 1.0
278.173652695 0.957436154231 1.0
278.495183044 0.957936905358 1.0
278.59787234 0.958437656485 1.0
279.077051926 0.958938407611 1.0
279.108504399 0.959439158738 1.0
279.207043757 0.959939909865 1.0
280.134575569 0.960440660991 1.0
280.683274021 0.960941412118 1.0
280.906633907 0.961442163245 1.0
281.007462687 0.961942914372 1.0
282.06993007 0.962443665498 1.0
282.09631728 0.962944416625 1.0
282.246411483 0.963445167752 1.0
282.64399093 0.963945918878 1.0
283.704878049 0.964446670005 1.0
284.009174312 0.964947421132 1.0
287.398290598 0.965448172258 1.0
287.568345324 0.965948923385 1.0
288.463157895 0.966449674512 1.0
289.497560976 0.966950425638 1.0
290.105769231 0.967451176765 1.0
290.893867925 0.967951927892 1.0
291.116141732 0.968452679019 1.0
291.691603053 0.968953430145 1.0
292.061085973 0.969454181272 1.0
292.838888889 0.969954932399 1.0
293.776657061 0.970455683525 1.0
293.890410959 0.970956434652 1.0
294.487309645 0.971457185779 1.0
296.567493113 0.971957936905 1.0
296.62749213 0.972458688032 1.0
297.802105263 0.972959439159 1.0
298.905132193 0.973460190285 1.0
300.004750594 0.973960941412 1.0
300.115555556 0.974461692539 1.0
300.728055077 0.974962443665 1.0
301.882235529 0.975463194792 1.0
302.409326425 0.975963945919 1.0
302.955307263 0.976464697046 1.0
303.339622642 0.976965448172 1.0
303.853535354 0.977466199299 1.0
306.133633634 0.977966950426 1.0
306.394871795 0.978467701552 1.0
307.059278351 0.978968452679 1.0
310.020408163 0.979469203806 1.0
312.636054422 0.979969954932 1.0
313.144144144 0.980470706059 1.0
313.95559667 0.980971457186 1.0
314.913649025 0.981472208312 1.0
315.573214286 0.981972959439 1.0
316.095528455 0.982473710566 1.0
317.651219512 0.982974461693 1.0
319.045070423 0.983475212819 1.0
319.480314961 0.983975963946 1.0
323.780045351 0.984476715073 1.0
326.037037037 0.984977466199 1.0
328.729257642 0.985478217326 1.0
328.884816754 0.985978968453 1.0
337.069767442 0.986479719579 1.0
338.72 0.986980470706 1.0
338.801378446 0.987481221833 1.0
339.933147632 0.987981972959 1.0
341.805747126 0.988482724086 1.0
346.413379074 0.988983475213 1.0
351.508108108 0.98948422634 1.0
361.427659574 0.989984977466 1.0
361.96593674 0.990485728593 1.0
363.122994652 0.99098647972 1.0
366.757925072 0.991487230846 1.0
367.588007737 0.991987981973 1.0
368.558857143 0.9924887331 1.0
374.25 0.992989484226 1.0
375.652908068 0.993490235353 1.0
379.537288136 0.99399098648 1.0
387.706666667 0.994491737606 1.0
392.356410256 0.994992488733 1.0
393.947856315 0.99549323986 1.0
395.946996466 0.995993990986 1.0
398.709424084 0.996494742113 1.0
408.858796296 0.99699549324 1.0
416.721491228 0.997496244367 1.0
434.674418605 0.997996995493 1.0
437.74393531 0.99849774662 1.0
456.299748111 0.998998497747 1.0
494.793960924 0.999499248873 1.0
534.75890411 1.0 1.0


==> figures/review-size-per-user-cdf.dat <==
80.2985507246 0.00050075112669 1.0
108.805063291 0.00100150225338 1.0
121.488993711 0.00150225338007 1.0
124.35694051 0.00200300450676 1.0
137.320454545 0.00250375563345 1.0
140.791828794 0.00300450676014 1.0
148.961956522 0.00350525788683 1.0
149.341463415 0.00400600901352 1.0
159.341666667 0.00450676014021 1.0
160.460992908 0.0050075112669 1.0
161.6640625 0.00550826239359 1.0
164.122362869 0.00600901352028 1.0
177.7421875 0.00650976464697 1.0
183.93979442 0.00701051577366 1.0
187.742574257 0.00751126690035 1.0
192.85989011 0.00801201802704 1.0
193.873684211 0.00851276915373 1.0
196.376753507 0.00901352028042 1.0
198.037220844 0.00951427140711 1.0
198.298994975 0.0100150225338 1.0
200.901084011 0.0105157736605 1.0
202.6925 0.0110165247872 1.0
205.392215569 0.0115172759139 1.0
210.236686391 0.0120180270406 1.0
216.051724138 0.0125187781673 1.0
221.676348548 0.0130195292939 1.0
228.64 0.0135202804206 1.0
230.484375 0.0140210315473 1.0
231.861714286 0.014521782674 1.0
233.011804384 0.0150225338007 1.0
236.717079531 0.0155232849274 1.0
237.487394958 0.0160240360541 1.0
238.764127764 0.0165247871808 1.0
239.757377049 0.0170255383075 1.0
241.42 0.0175262894342 1.0
243.148717949 0.0180270405608 1.0
243.289256198 0.0185277916875 1.0
251.279778393 0.0190285428142 1.0
252.737967914 0.0195292939409 1.0
254.199017199 0.0200300450676 1.0
256.328358209 0.0205307961943 1.0
257.610169492 0.021031547321 1.0
257.744680851 0.0215322984477 1.0
265.300813008 0.0220330495744 1.0
270.5 0.0225338007011 1.0
272.288359788 0.0230345518277 1.0
273.259813084 0.0235353029544 1.0
274.680916031 0.0240360540811 1.0
277.025553663 0.0245368052078 1.0
277.506063947 0.0250375563345 1.0
279.463955638 0.0255383074612 1.0
281.643968872 0.0260390585879 1.0
283.958563536 0.0265398097146 1.0
284.427868852 0.0270405608413 1.0
284.769094139 0.027541311968 1.0
286.315629742 0.0280420630946 1.0
287.303724928 0.0285428142213 1.0
287.962616822 0.029043565348 1.0
288.787234043 0.0295443164747 1.0
289.025067144 0.0300450676014 1.0
289.662288931 0.0305458187281 1.0
289.679227941 0.0310465698548 1.0
290.428169014 0.0315473209815 1.0
291.078740157 0.0320480721082 1.0
291.158640227 0.0325488232349 1.0
291.752066116 0.0330495743615 1.0
294.955555556 0.0335503254882 1.0
295.418732782 0.0340510766149 1.0
295.614457831 0.0345518277416 1.0
295.921621622 0.0350525788683 1.0
297.777900552 0.035553329995 1.0
302.443835616 0.0360540811217 1.0
303.923161361 0.0365548322484 1.0
304.623636364 0.0370555833751 1.0
306.019748654 0.0375563345018 1.0
306.724576271 0.0380570856284 1.0
308.160271977 0.0385578367551 1.0
308.506818182 0.0390585878818 1.0
310.004514673 0.0395593390085 1.0
313.04622871 0.0400600901352 1.0
314.094298246 0.0405608412619 1.0
314.377990431 0.0410615923886 1.0
315.590021692 0.0415623435153 1.0
316.227564103 0.042063094642 1.0
316.437017995 0.0425638457687 1.0
316.569518717 0.0430645968953 1.0
317.77826087 0.043565348022 1.0
318.328947368 0.0440660991487 1.0
319.403183024 0.0445668502754 1.0
321.049315068 0.0450676014021 1.0
323.404825737 0.0455683525288 1.0
326.539267016 0.0460691036555 1.0
327.227574751 0.0465698547822 1.0
327.588571429 0.0470706059089 1.0
327.621776504 0.0475713570356 1.0
328.370826011 0.0480721081622 1.0
328.417952314 0.0485728592889 1.0
329.9373297 0.0490736104156 1.0
329.947103275 0.0495743615423 1.0
332.175853018 0.050075112669 1.0
334.446261682 0.0505758637957 1.0
336.08478803 0.0510766149224 1.0
336.505291005 0.0515773660491 1.0
337.1184573 0.0520781171758 1.0
338.212435233 0.0525788683025 1.0
341.090405904 0.0530796194291 1.0
341.392307692 0.0535803705558 1.0
345.920289855 0.0540811216825 1.0
346.422121896 0.0545818728092 1.0
346.645251397 0.0550826239359 1.0
347.489932886 0.0555833750626 1.0
348.438016529 0.0560841261893 1.0
349.137741047 0.056584877316 1.0
349.235602094 0.0570856284427 1.0
350.225260417 0.0575863795694 1.0
350.327790974 0.058087130696 1.0
351.135575943 0.0585878818227 1.0
352.052341598 0.0590886329494 1.0
353.9375 0.0595893840761 1.0
354.394415358 0.0600901352028 1.0
354.580530973 0.0605908863295 1.0
354.663366337 0.0610916374562 1.0
356.242544732 0.0615923885829 1.0
356.501886792 0.0620931397096 1.0
357.065108514 0.0625938908363 1.0
357.242990654 0.0630946419629 1.0
358.478991597 0.0635953930896 1.0
360.507042254 0.0640961442163 1.0
360.804248862 0.064596895343 1.0
360.928366762 0.0650976464697 1.0
362.046511628 0.0655983975964 1.0
362.065771812 0.0660991487231 1.0
362.531827515 0.0665998998498 1.0
364.873088685 0.0671006509765 1.0
366.697399527 0.0676014021032 1.0
369.359375 0.0681021532298 1.0
369.501779359 0.0686029043565 1.0
370.364583333 0.0691036554832 1.0
371.190251572 0.0696044066099 1.0
373.205940594 0.0701051577366 1.0
374.282131661 0.0706059088633 1.0
375.916905444 0.07110665999 1.0
376.458281445 0.0716074111167 1.0
377.200477327 0.0721081622434 1.0
378.473372781 0.0726089133701 1.0
378.920454545 0.0731096644967 1.0
380.533088235 0.0736104156234 1.0
382.040191388 0.0741111667501 1.0
383.055696203 0.0746119178768 1.0
383.220524017 0.0751126690035 1.0
386.650393701 0.0756134201302 1.0
387.523166023 0.0761141712569 1.0
389.103174603 0.0766149223836 1.0
389.410638298 0.0771156735103 1.0
390.189119171 0.077616424637 1.0
391.223140496 0.0781171757636 1.0
391.243767313 0.0786179268903 1.0
393.141129032 0.079118678017 1.0
393.56352459 0.0796194291437 1.0
394.1898017 0.0801201802704 1.0
394.49845679 0.0806209313971 1.0
395.573979592 0.0811216825238 1.0
397.95 0.0816224336505 1.0
398.495726496 0.0821231847772 1.0
398.632022472 0.0826239359039 1.0
399.36318408 0.0831246870305 1.0
399.689655172 0.0836254381572 1.0
400.667311412 0.0841261892839 1.0
400.689655172 0.0846269404106 1.0
401.168599034 0.0851276915373 1.0
401.351274788 0.085628442664 1.0
401.591160221 0.0861291937907 1.0
401.783427495 0.0866299449174 1.0
401.946826758 0.0871306960441 1.0
402.235294118 0.0876314471708 1.0
402.443828017 0.0881321982974 1.0
405.47265625 0.0886329494241 1.0
405.826530612 0.0891337005508 1.0
409.631578947 0.0896344516775 1.0
409.72826087 0.0901352028042 1.0
409.989813243 0.0906359539309 1.0
410.022177419 0.0911367050576 1.0
410.955882353 0.0916374561843 1.0
413.734496124 0.092138207311 1.0
414.557065217 0.0926389584377 1.0
414.906306306 0.0931397095643 1.0
414.954183267 0.093640460691 1.0
417.717428088 0.0941412118177 1.0
418.084880637 0.0946419629444 1.0
418.424347826 0.0951427140711 1.0
418.647181628 0.0956434651978 1.0
420.510815308 0.0961442163245 1.0
420.928286853 0.0966449674512 1.0
421.040816327 0.0971457185779 1.0
421.443181818 0.0976464697046 1.0
421.649859944 0.0981472208312 1.0
423.113573407 0.0986479719579 1.0
423.54855643 0.0991487230846 1.0
423.568034557 0.0996494742113 1.0
423.858283433 0.100150225338 1.0
424.827389444 0.100650976465 1.0
425.168224299 0.101151727591 1.0
425.65974026 0.101652478718 1.0
425.971428571 0.102153229845 1.0
426.220623501 0.102653980971 1.0
426.830396476 0.103154732098 1.0
427.67518797 0.103655483225 1.0
428.32808399 0.104156234352 1.0
429.018276762 0.104656985478 1.0
429.755813953 0.105157736605 1.0
430.285714286 0.105658487732 1.0
430.332493703 0.106159238858 1.0
431.019809826 0.106659989985 1.0
431.854271357 0.107160741112 1.0
432.206081081 0.107661492238 1.0
432.649758454 0.108162243365 1.0
432.691666667 0.108662994492 1.0
432.752232143 0.109163745618 1.0
433.716694772 0.109664496745 1.0
435.037249284 0.110165247872 1.0
435.055991041 0.110665998998 1.0
435.285087719 0.111166750125 1.0
435.639913232 0.111667501252 1.0
436.6875 0.112168252379 1.0
437.595360825 0.112669003505 1.0
438.688421053 0.113169754632 1.0
438.7625 0.113670505759 1.0
439.212048193 0.114171256885 1.0
439.391304348 0.114672008012 1.0
439.64 0.115172759139 1.0
439.845896147 0.115673510265 1.0
439.892276423 0.116174261392 1.0
440.322355289 0.116675012519 1.0
441.093240093 0.117175763645 1.0
441.120408163 0.117676514772 1.0
441.36437247 0.118177265899 1.0
441.728706625 0.118678017026 1.0
442.493877551 0.119178768152 1.0
443.826710817 0.119679519279 1.0
444.051724138 0.120180270406 1.0
445.032448378 0.120681021532 1.0
445.13136289 0.121181772659 1.0
445.205357143 0.121682523786 1.0
445.7002457 0.122183274912 1.0
446.765652952 0.122684026039 1.0
446.910290237 0.123184777166 1.0
449.249185668 0.123685528292 1.0
449.491017964 0.124186279419 1.0
449.508298755 0.124687030546 1.0
449.55 0.125187781673 1.0
450.777142857 0.125688532799 1.0
451.136363636 0.126189283926 1.0
451.182058047 0.126690035053 1.0
451.2625 0.127190786179 1.0
453.751131222 0.127691537306 1.0
453.9 0.128192288433 1.0
454.102249489 0.128693039559 1.0
454.149466192 0.129193790686 1.0
454.186567164 0.129694541813 1.0
455.555 0.130195292939 1.0
455.919270833 0.130696044066 1.0
455.971346705 0.131196795193 1.0
456.168490153 0.131697546319 1.0
456.474365356 0.132198297446 1.0
456.920745921 0.132699048573 1.0
457.034574468 0.1331997997 1.0
457.074380165 0.133700550826 1.0
457.091383812 0.134201301953 1.0
458.035128806 0.13470205308 1.0
458.163602941 0.135202804206 1.0
460.052192067 0.135703555333 1.0
460.104942451 0.13620430646 1.0
460.821670429 0.136705057586 1.0
461.258152174 0.137205808713 1.0
461.26744186 0.13770655984 1.0
461.63034188 0.138207310966 1.0
462.909090909 0.138708062093 1.0
463.83046683 0.13920881322 1.0
464.175824176 0.139709564347 1.0
465.724226804 0.140210315473 1.0
465.985632184 0.1407110666 1.0
466.64792176 0.141211817727 1.0
466.781637717 0.141712568853 1.0
466.99138756 0.14221331998 1.0
467.046875 0.142714071107 1.0
468.294117647 0.143214822233 1.0
468.839541547 0.14371557336 1.0
469.484261501 0.144216324487 1.0
469.51416122 0.144717075613 1.0
469.52244898 0.14521782674 1.0
469.93608522 0.145718577867 1.0
470.368292683 0.146219328993 1.0
471.011173184 0.14672008012 1.0
471.355721393 0.147220831247 1.0
471.588114754 0.147721582374 1.0
471.623794212 0.1482223335 1.0
471.797297297 0.148723084627 1.0
473.602094241 0.149223835754 1.0
474.457207207 0.14972458688 1.0
474.49859944 0.150225338007 1.0
474.541071429 0.150726089134 1.0
475.711340206 0.15122684026 1.0
476.278969957 0.151727591387 1.0
476.423267327 0.152228342514 1.0
477.100208768 0.15272909364 1.0
478.20971867 0.153229844767 1.0
478.336515513 0.153730595894 1.0
478.446376812 0.154231347021 1.0
479.155991736 0.154732098147 1.0
479.216535433 0.155232849274 1.0
479.50974026 0.155733600401 1.0
479.64 0.156234351527 1.0
480.010899183 0.156735102654 1.0
480.773504274 0.157235853781 1.0
482.951704545 0.157736604907 1.0
483.818181818 0.158237356034 1.0
484.18539728 0.158738107161 1.0
484.202898551 0.159238858287 1.0
486.465714286 0.159739609414 1.0
486.554216867 0.160240360541 1.0
486.566210046 0.160741111668 1.0
487.0499002 0.161241862794 1.0
487.071641791 0.161742613921 1.0
488.841860465 0.162243365048 1.0
488.846206425 0.162744116174 1.0
489.010335917 0.163244867301 1.0
489.095 0.163745618428 1.0
489.268774704 0.164246369554 1.0
489.581818182 0.164747120681 1.0
489.865067466 0.165247871808 1.0
489.967418546 0.165748622934 1.0
490.008522727 0.166249374061 1.0
490.015050167 0.166750125188 1.0
490.251239669 0.167250876314 1.0
490.782816229 0.167751627441 1.0
491.2 0.168252378568 1.0
491.216284987 0.168753129695 1.0
491.245175936 0.169253880821 1.0
491.594840668 0.169754631948 1.0
491.772727273 0.170255383075 1.0
492.674468085 0.170756134201 1.0
492.788617886 0.171256885328 1.0
492.90430622 0.171757636455 1.0
493.005181347 0.172258387581 1.0
493.747680891 0.172759138708 1.0
493.928571429 0.173259889835 1.0
496.481132075 0.173760640961 1.0
496.598314607 0.174261392088 1.0
498.030769231 0.174762143215 1.0
498.136708861 0.175262894342 1.0
498.300213675 0.175763645468 1.0
498.310834813 0.176264396595 1.0
498.398457584 0.176765147722 1.0
498.490384615 0.177265898848 1.0
498.910321489 0.177766649975 1.0
499.009661836 0.178267401102 1.0
499.509333333 0.178768152228 1.0
501.098591549 0.179268903355 1.0
501.115492958 0.179769654482 1.0
501.406862745 0.180270405608 1.0
501.772575251 0.180771156735 1.0
501.846481876 0.181271907862 1.0
502.290960452 0.181772658988 1.0
502.655940594 0.182273410115 1.0
502.722610723 0.182774161242 1.0
503.071698113 0.183274912369 1.0
504.119480519 0.183775663495 1.0
504.203045685 0.184276414622 1.0
504.2304038 0.184777165749 1.0
504.598214286 0.185277916875 1.0
505.337522442 0.185778668002 1.0
506.319444444 0.186279419129 1.0
507.338709677 0.186780170255 1.0
508.10840708 0.187280921382 1.0
508.891666667 0.187781672509 1.0
509.101010101 0.188282423635 1.0
509.303448276 0.188783174762 1.0
509.410065238 0.189283925889 1.0
510.538674033 0.189784677016 1.0
511.457865169 0.190285428142 1.0
511.880252101 0.190786179269 1.0
512.037328094 0.191286930396 1.0
512.046242775 0.191787681522 1.0
512.202959831 0.192288432649 1.0
513.287856072 0.192789183776 1.0
513.958525346 0.193289934902 1.0
514.02189781 0.193790686029 1.0
514.373205742 0.194291437156 1.0
514.37414966 0.194792188282 1.0
514.899777283 0.195292939409 1.0
514.90952381 0.195793690536 1.0
515.017156863 0.196294441662 1.0
515.196286472 0.196795192789 1.0
515.258855586 0.197295943916 1.0
515.378238342 0.197796695043 1.0
516.225806452 0.198297446169 1.0
516.649006623 0.198798197296 1.0
516.985507246 0.199298948423 1.0
517.224137931 0.199799699549 1.0
517.396634615 0.200300450676 1.0
517.441340782 0.200801201803 1.0
517.517799353 0.201301952929 1.0
517.761481481 0.201802704056 1.0
518.16091954 0.202303455183 1.0
518.2090301 0.202804206309 1.0
519.506024096 0.203304957436 1.0
519.601108033 0.203805708563 1.0
519.985915493 0.20430645969 1.0
521.198369565 0.204807210816 1.0
521.492957746 0.205307961943 1.0
521.645598194 0.20580871307 1.0
521.672164948 0.206309464196 1.0
522.229885057 0.206810215323 1.0
522.415300546 0.20731096645 1.0
522.580213904 0.207811717576 1.0
523.043360434 0.208312468703 1.0
523.179425837 0.20881321983 1.0
523.3243762 0.209313970956 1.0
523.360730594 0.209814722083 1.0
524.270663034 0.21031547321 1.0
524.651515152 0.210816224337 1.0
525.878787879 0.211316975463 1.0
525.919571046 0.21181772659 1.0
526.377142857 0.212318477717 1.0
526.590686275 0.212819228843 1.0
528.870410367 0.21331997997 1.0
529.191082803 0.213820731097 1.0
529.412997904 0.214321482223 1.0
529.456066946 0.21482223335 1.0
529.52231405 0.215322984477 1.0
530.597938144 0.215823735603 1.0
530.611464968 0.21632448673 1.0
530.743329098 0.216825237857 1.0
530.846753247 0.217325988983 1.0
531.436548223 0.21782674011 1.0
532.100737101 0.218327491237 1.0
532.12987013 0.218828242364 1.0
532.465789474 0.21932899349 1.0
533.019438445 0.219829744617 1.0
533.149068323 0.220330495744 1.0
535.19844358 0.22083124687 1.0
535.928205128 0.221331997997 1.0
536.01025641 0.221832749124 1.0
536.491990847 0.22233350025 1.0
536.577997672 0.222834251377 1.0
536.701117318 0.223335002504 1.0
536.973544974 0.22383575363 1.0
537.069518717 0.224336504757 1.0
537.319444444 0.224837255884 1.0
537.622107969 0.225338007011 1.0
537.678851175 0.225838758137 1.0
537.803643725 0.226339509264 1.0
538.434137291 0.226840260391 1.0
539.692464358 0.227341011517 1.0
540.170474517 0.227841762644 1.0
540.389496718 0.228342513771 1.0
540.587112172 0.228843264897 1.0
540.631578947 0.229344016024 1.0
540.661080074 0.229844767151 1.0
541.110655738 0.230345518277 1.0
542.035360679 0.230846269404 1.0
542.106761566 0.231347020531 1.0
542.227777778 0.231847771657 1.0
542.474576271 0.232348522784 1.0
542.98714653 0.232849273911 1.0
543.125 0.233350025038 1.0
544.560880829 0.233850776164 1.0
545.328063241 0.234351527291 1.0
545.982387476 0.234852278418 1.0
546.032407407 0.235353029544 1.0
548.281690141 0.235853780671 1.0
548.377358491 0.236354531798 1.0
548.641304348 0.236855282924 1.0
549.004878049 0.237356034051 1.0
549.773033708 0.237856785178 1.0
549.793650794 0.238357536304 1.0
550.939495798 0.238858287431 1.0
550.97005988 0.239359038558 1.0
551.088582677 0.239859789685 1.0
551.622516556 0.240360540811 1.0
551.775342466 0.240861291938 1.0
552.08993576 0.241362043065 1.0
552.246376812 0.241862794191 1.0
552.640198511 0.242363545318 1.0
553.043930636 0.242864296445 1.0
553.27124774 0.243365047571 1.0
553.791304348 0.243865798698 1.0
553.829365079 0.244366549825 1.0
553.870514821 0.244867300951 1.0
554.196232339 0.245368052078 1.0
555.053527981 0.245868803205 1.0
555.263768116 0.246369554331 1.0
555.401253918 0.246870305458 1.0
556.570512821 0.247371056585 1.0
557.322222222 0.247871807712 1.0
558.948421863 0.248372558838 1.0
559.424543947 0.248873309965 1.0
559.727652464 0.249374061092 1.0
560.561139028 0.249874812218 1.0
560.913752914 0.250375563345 1.0
561.002898551 0.250876314472 1.0
562.155080214 0.251377065598 1.0
562.584 0.251877816725 1.0
562.665178571 0.252378567852 1.0
563.486486486 0.252879318978 1.0
563.646464646 0.253380070105 1.0
563.897959184 0.253880821232 1.0
564.258064516 0.254381572359 1.0
564.367245658 0.254882323485 1.0
564.69121447 0.255383074612 1.0
565.301724138 0.255883825739 1.0
565.412147505 0.256384576865 1.0
566.050359712 0.256885327992 1.0
566.661097852 0.257386079119 1.0
567.476683938 0.257886830245 1.0
567.5480172 0.258387581372 1.0
567.680084746 0.258888332499 1.0
568.333333333 0.259389083625 1.0
568.484848485 0.259889834752 1.0
569.251318102 0.260390585879 1.0
569.917847025 0.260891337006 1.0
570.398328691 0.261392088132 1.0
570.557522124 0.261892839259 1.0
570.744985673 0.262393590386 1.0
570.761589404 0.262894341512 1.0
570.894056848 0.263395092639 1.0
570.956155143 0.263895843766 1.0
571.576754386 0.264396594892 1.0
572.185319767 0.264897346019 1.0
573.268831169 0.265398097146 1.0
575.08707124 0.265898848272 1.0
575.456521739 0.266399599399 1.0
575.527777778 0.266900350526 1.0
575.599431818 0.267401101652 1.0
575.659192825 0.267901852779 1.0
577.365339578 0.268402603906 1.0
577.726541555 0.268903355033 1.0
578.417366947 0.269404106159 1.0
578.853164557 0.269904857286 1.0
579.163218391 0.270405608413 1.0
579.245430809 0.270906359539 1.0
579.292191436 0.271407110666 1.0
579.998903509 0.271907861793 1.0
580.772486772 0.272408612919 1.0
580.774159664 0.272909364046 1.0
581.149758454 0.273410115173 1.0
581.241653418 0.273910866299 1.0
581.403341289 0.274411617426 1.0
581.805194805 0.274912368553 1.0
581.828810021 0.27541311968 1.0
581.8828125 0.275913870806 1.0
582.394520548 0.276414621933 1.0
582.664179104 0.27691537306 1.0
582.872235872 0.277416124186 1.0
582.974747475 0.277916875313 1.0
583.183844011 0.27841762644 1.0
583.990654206 0.278918377566 1.0
584.292093023 0.279419128693 1.0
585.085106383 0.27991987982 1.0
585.15530303 0.280420630946 1.0
585.419263456 0.280921382073 1.0
585.638755981 0.2814221332 1.0
585.69261745 0.281922884326 1.0
585.949438202 0.282423635453 1.0
586.822857143 0.28292438658 1.0
587.202597403 0.283425137707 1.0
588.398230088 0.283925888833 1.0
588.753846154 0.28442663996 1.0
588.755395683 0.284927391087 1.0
589.132275132 0.285428142213 1.0
589.556473829 0.28592889334 1.0
589.695876289 0.286429644467 1.0
590.133766234 0.286930395593 1.0
590.398195149 0.28743114672 1.0
590.630472855 0.287931897847 1.0
590.722513089 0.288432648973 1.0
591.132958801 0.2889334001 1.0
591.271582734 0.289434151227 1.0
591.776536313 0.289934902354 1.0
592.275382476 0.29043565348 1.0
592.428571429 0.290936404607 1.0
592.720930233 0.291437155734 1.0
592.975042541 0.29193790686 1.0
593.256410256 0.292438657987 1.0
593.269379845 0.292939409114 1.0
593.892325315 0.29344016024 1.0
594.101892285 0.293940911367 1.0
594.487427466 0.294441662494 1.0
594.490140845 0.29494241362 1.0
594.517560074 0.295443164747 1.0
594.684210526 0.295943915874 1.0
595.010840108 0.296444667001 1.0
595.213143872 0.296945418127 1.0
595.354591837 0.297446169254 1.0
595.97826087 0.297946920381 1.0
597.141119221 0.298447671507 1.0
597.141491396 0.298948422634 1.0
597.248888889 0.299449173761 1.0
597.802564103 0.299949924887 1.0
597.812316716 0.300450676014 1.0
597.871910112 0.300951427141 1.0
598.031537451 0.301452178267 1.0
600.305361305 0.301952929394 1.0
600.378482229 0.302453680521 1.0
600.775757576 0.302954431647 1.0
600.942740286 0.303455182774 1.0
600.962292609 0.303955933901 1.0
601.846464646 0.304456685028 1.0
602.268929504 0.304957436154 1.0
603.144851658 0.305458187281 1.0
603.50928382 0.305958938408 1.0
603.706552707 0.306459689534 1.0
604.427350427 0.306960440661 1.0
604.581986143 0.307461191788 1.0
605.160186625 0.307961942914 1.0
605.18226601 0.308462694041 1.0
605.301745636 0.308963445168 1.0
605.630208333 0.309464196294 1.0
605.733924612 0.309964947421 1.0
606.419624217 0.310465698548 1.0
606.829457364 0.310966449675 1.0
607.662049861 0.311467200801 1.0
608.058577406 0.311967951928 1.0
609.313539192 0.312468703055 1.0
610.031496063 0.312969454181 1.0
610.054913295 0.313470205308 1.0
610.564705882 0.313970956435 1.0
610.569739953 0.314471707561 1.0
611.228169014 0.314972458688 1.0
611.592632719 0.315473209815 1.0
611.794285714 0.315973960941 1.0
612.35915493 0.316474712068 1.0
612.685144124 0.316975463195 1.0
613.17037037 0.317476214321 1.0
613.342281879 0.317976965448 1.0
613.363380282 0.318477716575 1.0
613.778723404 0.318978467702 1.0
614.121065375 0.319479218828 1.0
614.366492147 0.319979969955 1.0
614.997409326 0.320480721082 1.0
615.17961165 0.320981472208 1.0
615.674603175 0.321482223335 1.0
617.166666667 0.321982974462 1.0
617.167014614 0.322483725588 1.0
618.441580756 0.322984476715 1.0
618.452777778 0.323485227842 1.0
618.732142857 0.323985978968 1.0
618.817829457 0.324486730095 1.0
619.219101124 0.324987481222 1.0
619.37890625 0.325488232349 1.0
619.987373737 0.325988983475 1.0
620.079155673 0.326489734602 1.0
620.479638009 0.326990485729 1.0
620.905102954 0.327491236855 1.0
620.957507082 0.327991987982 1.0
621.274089936 0.328492739109 1.0
621.496332518 0.328993490235 1.0
622.132352941 0.329494241362 1.0
622.6875 0.329994992489 1.0
623.134259259 0.330495743615 1.0
623.440340909 0.330996494742 1.0
623.724928367 0.331497245869 1.0
623.736283186 0.331997996995 1.0
623.864361702 0.332498748122 1.0
624.266075388 0.332999499249 1.0
624.628342246 0.333500250376 1.0
624.786286732 0.334001001502 1.0
624.882653061 0.334501752629 1.0
625.237536657 0.335002503756 1.0
625.391420912 0.335503254882 1.0
626.032407407 0.336004006009 1.0
626.610544218 0.336504757136 1.0
626.819365338 0.337005508262 1.0
627.203030303 0.337506259389 1.0
627.291028446 0.338007010516 1.0
627.741935484 0.338507761642 1.0
627.853465347 0.339008512769 1.0
628.591611479 0.339509263896 1.0
630.419098143 0.340010015023 1.0
630.641752577 0.340510766149 1.0
630.792915531 0.341011517276 1.0
630.939051919 0.341512268403 1.0
631.247191011 0.342013019529 1.0
631.299539171 0.342513770656 1.0
631.48989899 0.343014521783 1.0
631.893574297 0.343515272909 1.0
632.343804538 0.344016024036 1.0
632.515358362 0.344516775163 1.0
633.203319502 0.345017526289 1.0
633.351173021 0.345518277416 1.0
633.575835476 0.346019028543 1.0
634.426470588 0.34651977967 1.0
634.725806452 0.347020530796 1.0
634.819607843 0.347521281923 1.0
635.321596244 0.34802203305 1.0
635.557360406 0.348522784176 1.0
635.63803681 0.349023535303 1.0
635.894117647 0.34952428643 1.0
636.012623986 0.350025037556 1.0
636.069518717 0.350525788683 1.0
636.888324873 0.35102653981 1.0
636.930555556 0.351527290936 1.0
636.961832061 0.352028042063 1.0
638.114285714 0.35252879319 1.0
638.137829912 0.353029544316 1.0
638.68174727 0.353530295443 1.0
639.54311649 0.35403104657 1.0
639.900195695 0.354531797697 1.0
640.129151292 0.355032548823 1.0
640.219143577 0.35553329995 1.0
640.256157635 0.356034051077 1.0
640.32967033 0.356534802203 1.0
641.151260504 0.35703555333 1.0
641.972081218 0.357536304457 1.0
641.972891566 0.358037055583 1.0
642.389189189 0.35853780671 1.0
642.931688805 0.359038557837 1.0
643.089974293 0.359539308963 1.0
643.779069767 0.36004006009 1.0
644.711892797 0.360540811217 1.0
644.752840909 0.361041562344 1.0
644.884210526 0.36154231347 1.0
644.91152815 0.362043064597 1.0
645.826446281 0.362543815724 1.0
646.366336634 0.36304456685 1.0
646.435028249 0.363545317977 1.0
646.791878173 0.364046069104 1.0
646.894329897 0.36454682023 1.0
646.991556092 0.365047571357 1.0
647.92920354 0.365548322484 1.0
649.186516854 0.36604907361 1.0
649.437142857 0.366549824737 1.0
650.053859964 0.367050575864 1.0
650.515759312 0.36755132699 1.0
650.595273264 0.368052078117 1.0
650.740641711 0.368552829244 1.0
650.86405959 0.369053580371 1.0
650.949602122 0.369554331497 1.0
651.128318584 0.370055082624 1.0
651.747747748 0.370555833751 1.0
652.298245614 0.371056584877 1.0
652.685611511 0.371557336004 1.0
652.775862069 0.372058087131 1.0
653.256501182 0.372558838257 1.0
653.695530726 0.373059589384 1.0
654.736979167 0.373560340511 1.0
654.800420168 0.374061091637 1.0
654.895833333 0.374561842764 1.0
655.18699187 0.375062593891 1.0
656.074946467 0.375563345018 1.0
656.175914994 0.376064096144 1.0
656.352303523 0.376564847271 1.0
656.679012346 0.377065598398 1.0
656.746170678 0.377566349524 1.0
656.845896147 0.378067100651 1.0
656.985576923 0.378567851778 1.0
657.238546603 0.379068602904 1.0
657.888349515 0.379569354031 1.0
658.086666667 0.380070105158 1.0
658.314049587 0.380570856284 1.0
658.364583333 0.381071607411 1.0
659.322485207 0.381572358538 1.0
660.01590106 0.382073109664 1.0
660.365808824 0.382573860791 1.0
660.722719141 0.383074611918 1.0
660.758691207 0.383575363045 1.0
661.107438017 0.384076114171 1.0
661.255863539 0.384576865298 1.0
661.877005348 0.385077616425 1.0
662.142857143 0.385578367551 1.0
663.168781726 0.386079118678 1.0
663.282764098 0.386579869805 1.0
663.283980583 0.387080620931 1.0
664.278308322 0.387581372058 1.0
664.328418231 0.388082123185 1.0
664.482978723 0.388582874311 1.0
664.698366394 0.389083625438 1.0
665.567928731 0.389584376565 1.0
665.958563536 0.390085127692 1.0
666.778021978 0.390585878818 1.0
666.872685185 0.391086629945 1.0
666.99833887 0.391587381072 1.0
667.292156863 0.392088132198 1.0
667.361344538 0.392588883325 1.0
667.468041237 0.393089634452 1.0
668.249295775 0.393590385578 1.0
669.04400978 0.394091136705 1.0
669.201587302 0.394591887832 1.0
669.363036304 0.395092638958 1.0
669.546142209 0.395593390085 1.0
669.772036474 0.396094141212 1.0
671.028423773 0.396594892339 1.0
671.484848485 0.397095643465 1.0
671.557471264 0.397596394592 1.0
672.031531532 0.398097145719 1.0
672.098092643 0.398597896845 1.0
672.656084656 0.399098647972 1.0
673.529902643 0.399599399099 1.0
673.825737265 0.400100150225 1.0
674.293023256 0.400600901352 1.0
674.917910448 0.401101652479 1.0
675.758179232 0.401602403605 1.0
676.571153846 0.402103154732 1.0
677.028409091 0.402603905859 1.0
677.136111111 0.403104656985 1.0
677.446927374 0.403605408112 1.0
678.573529412 0.404106159239 1.0
679.331428571 0.404606910366 1.0
679.461756374 0.405107661492 1.0
681.162962963 0.405608412619 1.0
681.642512077 0.406109163746 1.0
683.402843602 0.406609914872 1.0
683.558178752 0.407110665999 1.0
683.76 0.407611417126 1.0
684.173515982 0.408112168252 1.0
685.267705382 0.408612919379 1.0
685.270655271 0.409113670506 1.0
685.811983471 0.409614421632 1.0
686.676502732 0.410115172759 1.0
686.74002574 0.410615923886 1.0
687.007575758 0.411116675013 1.0
687.635443038 0.411617426139 1.0
687.682857143 0.412118177266 1.0
688.070615034 0.412618928393 1.0
688.22327791 0.413119679519 1.0
688.52259332 0.413620430646 1.0
688.551470588 0.414121181773 1.0
688.958506224 0.414621932899 1.0
689.02195122 0.415122684026 1.0
689.036781609 0.415623435153 1.0
690.131386861 0.416124186279 1.0
690.572164948 0.416624937406 1.0
690.623831776 0.417125688533 1.0
690.632911392 0.417626439659 1.0
690.868732908 0.418127190786 1.0
691.10042735 0.418627941913 1.0
691.316804408 0.41912869304 1.0
691.935420744 0.419629444166 1.0
692.151685393 0.420130195293 1.0
692.368527919 0.42063094642 1.0
692.512055578 0.421131697546 1.0
692.573566085 0.421632448673 1.0
692.790849673 0.4221331998 1.0
693.038461538 0.422633950926 1.0
693.604554865 0.423134702053 1.0
694.411764706 0.42363545318 1.0
694.748663102 0.424136204306 1.0
695.851851852 0.424636955433 1.0
696.097505669 0.42513770656 1.0
696.241573034 0.425638457687 1.0
696.283095723 0.426139208813 1.0
696.5859375 0.42663995994 1.0
696.64738292 0.427140711067 1.0
696.791348601 0.427641462193 1.0
696.960451977 0.42814221332 1.0
697.471649485 0.428642964447 1.0
697.912568306 0.429143715573 1.0
698.122105263 0.4296444667 1.0
698.209476309 0.430145217827 1.0
698.424242424 0.430645968953 1.0
698.896805897 0.43114672008 1.0
701.364978903 0.431647471207 1.0
701.746478873 0.432148222334 1.0
701.931937173 0.43264897346 1.0
702.985365854 0.433149724587 1.0
703.128767123 0.433650475714 1.0
703.262396694 0.43415122684 1.0
703.407494145 0.434651977967 1.0
703.474153298 0.435152729094 1.0
704.032418953 0.43565348022 1.0
704.077338129 0.436154231347 1.0
704.200647249 0.436654982474 1.0
705.014117647 0.4371557336 1.0
706.32962963 0.437656484727 1.0
706.384172662 0.438157235854 1.0
706.646924829 0.43865798698 1.0
706.953565506 0.439158738107 1.0
707.272222222 0.439659489234 1.0
707.473972603 0.440160240361 1.0
707.487460815 0.440660991487 1.0
707.570291777 0.441161742614 1.0
708.030898876 0.441662493741 1.0
708.110207769 0.442163244867 1.0
708.452857143 0.442663995994 1.0
708.471204188 0.443164747121 1.0
708.506578947 0.443665498247 1.0
708.90237467 0.444166249374 1.0
710.803840878 0.444667000501 1.0
710.90778098 0.445167751627 1.0
711.564685315 0.445668502754 1.0
711.584183673 0.446169253881 1.0
711.955145119 0.446670005008 1.0
712.177884615 0.447170756134 1.0
712.254189944 0.447671507261 1.0
712.3 0.448172258388 1.0
713.158653846 0.448673009514 1.0
713.603448276 0.449173760641 1.0
714.041860465 0.449674511768 1.0
714.320668693 0.450175262894 1.0
715.11627907 0.450676014021 1.0
715.263456091 0.451176765148 1.0
716.035315985 0.451677516274 1.0
716.162863071 0.452178267401 1.0
716.697756789 0.452679018528 1.0
717.311659193 0.453179769654 1.0
717.776068376 0.453680520781 1.0
717.825396825 0.454181271908 1.0
718.97337963 0.454682023035 1.0
719.12716763 0.455182774161 1.0
719.465648855 0.455683525288 1.0
719.599531616 0.456184276415 1.0
720.08411215 0.456685027541 1.0
720.172248804 0.457185778668 1.0
720.19273743 0.457686529795 1.0
720.46961326 0.458187280921 1.0
721.089452603 0.458688032048 1.0
721.135359116 0.459188783175 1.0
721.392134831 0.459689534301 1.0
721.608219178 0.460190285428 1.0
721.812785388 0.460691036555 1.0
721.884718499 0.461191787682 1.0
723.17360496 0.461692538808 1.0
723.950884086 0.462193289935 1.0
724.19047619 0.462694041062 1.0
724.417748918 0.463194792188 1.0
724.432225064 0.463695543315 1.0
725.014957265 0.464196294442 1.0
725.455205811 0.464697045568 1.0
726.288930582 0.465197796695 1.0
727.844660194 0.465698547822 1.0
727.990014265 0.466199298948 1.0
728.143497758 0.466700050075 1.0
728.243037975 0.467200801202 1.0
729.57223796 0.467701552328 1.0
729.740641711 0.468202303455 1.0
730.682 0.468703054582 1.0
730.709401709 0.469203805709 1.0
731.260115607 0.469704556835 1.0
732.406741573 0.470205307962 1.0
732.581484315 0.470706059089 1.0
733.025445293 0.471206810215 1.0
733.044619423 0.471707561342 1.0
733.443569554 0.472208312469 1.0
733.885057471 0.472709063595 1.0
734.146464646 0.473209814722 1.0
734.420722135 0.473710565849 1.0
734.441647597 0.474211316975 1.0
734.812182741 0.474712068102 1.0
735.307964602 0.475212819229 1.0
735.39835729 0.475713570356 1.0
735.83956044 0.476214321482 1.0
736.121451104 0.476715072609 1.0
736.445182724 0.477215823736 1.0
736.492 0.477716574862 1.0
736.95625 0.478217325989 1.0
737.200680272 0.478718077116 1.0
737.643708609 0.479218828242 1.0
737.824925816 0.479719579369 1.0
737.853092784 0.480220330496 1.0
738.375586854 0.480721081622 1.0
738.494623656 0.481221832749 1.0
738.804195804 0.481722583876 1.0
739.183585313 0.482223335003 1.0
739.196531792 0.482724086129 1.0
739.365967366 0.483224837256 1.0
740.122807018 0.483725588383 1.0
741.386336867 0.484226339509 1.0
741.577777778 0.484727090636 1.0
741.667582418 0.485227841763 1.0
741.855585831 0.485728592889 1.0
742.053211009 0.486229344016 1.0
742.230958231 0.486730095143 1.0
742.435840708 0.487230846269 1.0
742.517006803 0.487731597396 1.0
742.639896373 0.488232348523 1.0
742.843615495 0.488733099649 1.0
743.625899281 0.489233850776 1.0
743.844537815 0.489734601903 1.0
743.984126984 0.49023535303 1.0
744.120901639 0.490736104156 1.0
744.12936345 0.491236855283 1.0
744.513513514 0.49173760641 1.0
744.907692308 0.492238357536 1.0
745.232044199 0.492739108663 1.0
745.358649789 0.49323985979 1.0
746.042328042 0.493740610916 1.0
746.32405892 0.494241362043 1.0
747.330258303 0.49474211317 1.0
747.354285714 0.495242864296 1.0
747.42173913 0.495743615423 1.0
747.789579158 0.49624436655 1.0
748.465789474 0.496745117677 1.0
748.5568 0.497245868803 1.0
748.89516129 0.49774661993 1.0
749.169491525 0.498247371057 1.0
749.359375 0.498748122183 1.0
749.375806452 0.49924887331 1.0
751.28490566 0.499749624437 1.0
751.557971014 0.500250375563 1.0
751.648496241 0.50075112669 1.0
752.496589359 0.501251877817 1.0
753.101952278 0.501752628943 1.0
753.822916667 0.50225338007 1.0
754.358885017 0.502754131197 1.0
754.373333333 0.503254882323 1.0
754.60982659 0.50375563345 1.0
754.825 0.504256384577 1.0
755.165394402 0.504757135704 1.0
755.209653092 0.50525788683 1.0
755.608923885 0.505758637957 1.0
755.741550696 0.506259389084 1.0
755.754789272 0.50676014021 1.0
756.078947368 0.507260891337 1.0
756.681034483 0.507761642464 1.0
758.125279642 0.50826239359 1.0
758.220095694 0.508763144717 1.0
758.754716981 0.509263895844 1.0
759.800565771 0.50976464697 1.0
759.923943662 0.510265398097 1.0
760.043956044 0.510766149224 1.0
760.086524823 0.511266900351 1.0
761.496038035 0.511767651477 1.0
762.362068966 0.512268402604 1.0
762.468085106 0.512769153731 1.0
762.856020942 0.513269904857 1.0
763.503460208 0.513770655984 1.0
763.697044335 0.514271407111 1.0
764.029411765 0.514772158237 1.0
764.534069982 0.515272909364 1.0
765.448275862 0.515773660491 1.0
765.532069971 0.516274411617 1.0
765.6640625 0.516775162744 1.0
766.513245033 0.517275913871 1.0
766.968903437 0.517776664997 1.0
767.404063205 0.518277416124 1.0
767.412935323 0.518778167251 1.0
767.426195426 0.519278918378 1.0
768.907730673 0.519779669504 1.0
769.138568129 0.520280420631 1.0
769.159235669 0.520781171758 1.0
769.456756757 0.521281922884 1.0
769.828313253 0.521782674011 1.0
770.361522199 0.522283425138 1.0
770.86802974 0.522784176264 1.0
772.003502627 0.523284927391 1.0
772.020050125 0.523785678518 1.0
772.953246753 0.524286429644 1.0
773.129353234 0.524787180771 1.0
773.157894737 0.525287931898 1.0
773.861915367 0.525788683025 1.0
774.0 0.526289434151 1.0
774.560728745 0.526790185278 1.0
774.712244898 0.527290936405 1.0
775.259615385 0.527791687531 1.0
775.608591885 0.528292438658 1.0
775.628450106 0.528793189785 1.0
775.670422535 0.529293940911 1.0
777.037344398 0.529794692038 1.0
777.690962099 0.530295443165 1.0
779.44921875 0.530796194291 1.0
780.784461153 0.531296945418 1.0
780.910536779 0.531797696545 1.0
782.148601399 0.532298447672 1.0
782.426630435 0.532799198798 1.0
782.79558011 0.533299949925 1.0
782.927437642 0.533800701052 1.0
783.719642857 0.534301452178 1.0
784.610017889 0.534802203305 1.0
784.699481865 0.535302954432 1.0
785.848101266 0.535803705558 1.0
786.267772512 0.536304456685 1.0
787.562776957 0.536805207812 1.0
787.843037975 0.537305958938 1.0
787.943060498 0.537806710065 1.0
788.196202532 0.538307461192 1.0
788.456431535 0.538808212318 1.0
788.493848858 0.539308963445 1.0
788.778074866 0.539809714572 1.0
788.925714286 0.540310465699 1.0
788.972081218 0.540811216825 1.0
789.432132964 0.541311967952 1.0
790.252659574 0.541812719079 1.0
790.867503487 0.542313470205 1.0
790.952777778 0.542814221332 1.0
791.095756881 0.543314972459 1.0
791.548022599 0.543815723585 1.0
792.009940358 0.544316474712 1.0
792.092198582 0.544817225839 1.0
792.676056338 0.545317976965 1.0
792.759259259 0.545818728092 1.0
793.640724947 0.546319479219 1.0
794.141129032 0.546820230346 1.0
794.364754098 0.547320981472 1.0
795.107579462 0.547821732599 1.0
795.893155259 0.548322483726 1.0
796.216101695 0.548823234852 1.0
796.829754601 0.549323985979 1.0
798.447833066 0.549824737106 1.0
798.612341772 0.550325488232 1.0
799.925925926 0.550826239359 1.0
800.254691689 0.551326990486 1.0
800.38172043 0.551827741612 1.0
800.586124402 0.552328492739 1.0
801.02661597 0.552829243866 1.0
801.26 0.553329994992 1.0
801.814606742 0.553830746119 1.0
802.837647059 0.554331497246 1.0
802.939698492 0.554832248373 1.0
803.643902439 0.555332999499 1.0
803.681127983 0.555833750626 1.0
804.460850112 0.556334501753 1.0
804.559800664 0.556835252879 1.0
804.871227364 0.557336004006 1.0
805.261904762 0.557836755133 1.0
805.444693572 0.558337506259 1.0
805.816239316 0.558838257386 1.0
806.639784946 0.559339008513 1.0
807.185897436 0.559839759639 1.0
807.194827586 0.560340510766 1.0
808.100817439 0.560841261893 1.0
808.474789916 0.56134201302 1.0
808.631336406 0.561842764146 1.0
808.640748031 0.562343515273 1.0
808.728571429 0.5628442664 1.0
808.805405405 0.563345017526 1.0
808.816135084 0.563845768653 1.0
809.703883495 0.56434651978 1.0
809.829562594 0.564847270906 1.0
810.310035842 0.565348022033 1.0
810.578772803 0.56584877316 1.0
810.832422587 0.566349524286 1.0
811.22826087 0.566850275413 1.0
811.248571429 0.56735102654 1.0
812.055309735 0.567851777666 1.0
812.271186441 0.568352528793 1.0
812.35 0.56885327992 1.0
812.796178344 0.569354031047 1.0
812.853517878 0.569854782173 1.0
813.083175803 0.5703555333 1.0
813.14021164 0.570856284427 1.0
813.270833333 0.571357035553 1.0
813.439824945 0.57185778668 1.0
813.716346154 0.572358537807 1.0
814.501432665 0.572859288933 1.0
814.530612245 0.57336004006 1.0
814.561023622 0.573860791187 1.0
814.883626522 0.574361542313 1.0
814.946835443 0.57486229344 1.0
815.523255814 0.575363044567 1.0
816.162393162 0.575863795694 1.0
817.4013267 0.57636454682 1.0
817.786516854 0.576865297947 1.0
818.084645669 0.577366049074 1.0
819.183953033 0.5778668002 1.0
819.319256757 0.578367551327 1.0
819.722070845 0.578868302454 1.0
820.371698113 0.57936905358 1.0
820.505235602 0.579869804707 1.0
820.852150538 0.580370555834 1.0
821.379781421 0.58087130696 1.0
821.769141531 0.581372058087 1.0
821.807387863 0.581872809214 1.0
822.394683027 0.582373560341 1.0
822.515151515 0.582874311467 1.0
822.621440536 0.583375062594 1.0
822.84079602 0.583875813721 1.0
823.061503417 0.584376564847 1.0
823.204954955 0.584877315974 1.0
823.372641509 0.585378067101 1.0
823.831050228 0.585878818227 1.0
824.236306729 0.586379569354 1.0
824.337837838 0.586880320481 1.0
825.448888889 0.587381071607 1.0
825.470744681 0.587881822734 1.0
825.689373297 0.588382573861 1.0
825.70990566 0.588883324987 1.0
826.786440678 0.589384076114 1.0
826.985542169 0.589884827241 1.0
827.219284603 0.590385578368 1.0
827.38215103 0.590886329494 1.0
827.391684902 0.591387080621 1.0
827.445977011 0.591887831748 1.0
828.019607843 0.592388582874 1.0
829.789473684 0.592889334001 1.0
830.129533679 0.593390085128 1.0
830.130841121 0.593890836254 1.0
830.608534323 0.594391587381 1.0
830.83033419 0.594892338508 1.0
830.862745098 0.595393089634 1.0
831.752717391 0.595893840761 1.0
832.040712468 0.596394591888 1.0
832.133333333 0.596895343015 1.0
832.569444444 0.597396094141 1.0
832.607407407 0.597896845268 1.0
832.849462366 0.598397596395 1.0
833.113367174 0.598898347521 1.0
833.180451128 0.599399098648 1.0
833.240793201 0.599899849775 1.0
833.560747664 0.600400600901 1.0
833.645875252 0.600901352028 1.0
834.052272727 0.601402103155 1.0
834.23857868 0.601902854281 1.0
834.24137931 0.602403605408 1.0
834.417748918 0.602904356535 1.0
834.540084388 0.603405107661 1.0
834.650684932 0.603905858788 1.0
835.962121212 0.604406609915 1.0
836.257009346 0.604907361042 1.0
837.192147034 0.605408112168 1.0
837.354209446 0.605908863295 1.0
837.516759777 0.606409614422 1.0
838.121718377 0.606910365548 1.0
838.264 0.607411116675 1.0
838.59490085 0.607911867802 1.0
838.953846154 0.608412618928 1.0
838.985645933 0.608913370055 1.0
839.37704918 0.609414121182 1.0
840.284589426 0.609914872308 1.0
840.62138475 0.610415623435 1.0
840.632183908 0.610916374562 1.0
841.636363636 0.611417125689 1.0
842.034428795 0.611917876815 1.0
842.836909871 0.612418627942 1.0
843.007109005 0.612919379069 1.0
843.441422594 0.613420130195 1.0
844.724786325 0.613920881322 1.0
845.918918919 0.614421632449 1.0
846.282548476 0.614922383575 1.0
846.49795082 0.615423134702 1.0
846.509333333 0.615923885829 1.0
846.670386266 0.616424636955 1.0
847.04283054 0.616925388082 1.0
848.565741858 0.617426139209 1.0
849.072961373 0.617926890336 1.0
849.293768546 0.618427641462 1.0
849.599520384 0.618928392589 1.0
849.673499268 0.619429143716 1.0
849.761904762 0.619929894842 1.0
850.060416667 0.620430645969 1.0
850.388746803 0.620931397096 1.0
851.396528705 0.621432148222 1.0
853.095652174 0.621932899349 1.0
853.172972973 0.622433650476 1.0
853.274220033 0.622934401602 1.0
853.401459854 0.623435152729 1.0
853.945175439 0.623935903856 1.0
853.957627119 0.624436654982 1.0
854.701612903 0.624937406109 1.0
854.754527163 0.625438157236 1.0
854.883408072 0.625938908363 1.0
854.890510949 0.626439659489 1.0
857.01981982 0.626940410616 1.0
857.293859649 0.627441161743 1.0
857.645034415 0.627941912869 1.0
857.74393531 0.628442663996 1.0
857.950649351 0.628943415123 1.0
858.415300546 0.629444166249 1.0
858.635854342 0.629944917376 1.0
858.894736842 0.630445668503 1.0
859.058219178 0.630946419629 1.0
859.403508772 0.631447170756 1.0
860.411899314 0.631947921883 1.0
860.670068027 0.63244867301 1.0
860.90078329 0.632949424136 1.0
861.530726257 0.633450175263 1.0
861.933638444 0.63395092639 1.0
861.995049505 0.634451677516 1.0
862.116997792 0.634952428643 1.0
862.421164021 0.63545317977 1.0
864.966911765 0.635953930896 1.0
864.974489796 0.636454682023 1.0
865.293291732 0.63695543315 1.0
866.548543689 0.637456184276 1.0
866.64118896 0.637956935403 1.0
867.147217235 0.63845768653 1.0
867.220820189 0.638958437656 1.0
867.256931608 0.639459188783 1.0
867.354395604 0.63995993991 1.0
867.439086294 0.640460691037 1.0
867.762443439 0.640961442163 1.0
868.303643725 0.64146219329 1.0
868.333333333 0.641962944417 1.0
868.524050633 0.642463695543 1.0
868.764612954 0.64296444667 1.0
869.345578231 0.643465197797 1.0
869.744897959 0.643965948923 1.0
870.065714286 0.64446670005 1.0
870.468292683 0.644967451177 1.0
870.585215606 0.645468202303 1.0
871.176165803 0.64596895343 1.0
871.20505618 0.646469704557 1.0
871.575231481 0.646970455684 1.0
871.596858639 0.64747120681 1.0
871.780193237 0.647971957937 1.0
872.653846154 0.648472709064 1.0
872.982300885 0.64897346019 1.0
873.921052632 0.649474211317 1.0
875.144702842 0.649974962444 1.0
875.20508744 0.65047571357 1.0
876.147453083 0.650976464697 1.0
876.432267884 0.651477215824 1.0
877.368869936 0.65197796695 1.0
877.954022989 0.652478718077 1.0
878.133574007 0.652979469204 1.0
878.716494845 0.65348022033 1.0
878.997487437 0.653980971457 1.0
879.093896714 0.654481722584 1.0
879.630372493 0.654982473711 1.0
880.827667057 0.655483224837 1.0
881.84144427 0.655983975964 1.0
882.633495146 0.656484727091 1.0
884.597468354 0.656985478217 1.0
884.762430939 0.657486229344 1.0
886.109489051 0.657986980471 1.0
886.2525 0.658487731597 1.0
886.482142857 0.658988482724 1.0
887.015784587 0.659489233851 1.0
887.144702842 0.659989984977 1.0
888.070080863 0.660490736104 1.0
888.231454006 0.660991487231 1.0
889.307785888 0.661492238358 1.0
889.315196998 0.661992989484 1.0
890.023391813 0.662493740611 1.0
890.267175573 0.662994491738 1.0
890.827763496 0.663495242864 1.0
890.890453834 0.663995993991 1.0
890.940455342 0.664496745118 1.0
891.289405685 0.664997496244 1.0
892.722352941 0.665498247371 1.0
893.620098039 0.665998998498 1.0
894.422141119 0.666499749624 1.0
895.343012704 0.667000500751 1.0
896.204747774 0.667501251878 1.0
896.994475138 0.668002003005 1.0
897.239716312 0.668502754131 1.0
897.295698925 0.669003505258 1.0
897.364640884 0.669504256385 1.0
897.405862458 0.670005007511 1.0
897.480769231 0.670505758638 1.0
897.919345412 0.671006509765 1.0
898.456043956 0.671507260891 1.0
898.662131519 0.672008012018 1.0
898.932432432 0.672508763145 1.0
900.075503356 0.673009514271 1.0
900.868596882 0.673510265398 1.0
900.951977401 0.674011016525 1.0
901.079326923 0.674511767651 1.0
901.422110553 0.675012518778 1.0
902.489669421 0.675513269905 1.0
902.871331828 0.676014021032 1.0
903.54 0.676514772158 1.0
904.702531646 0.677015523285 1.0
904.782122905 0.677516274412 1.0
905.271212121 0.678017025538 1.0
905.456057007 0.678517776665 1.0
908.160220994 0.679018527792 1.0
908.226872247 0.679519278918 1.0
909.668674699 0.680020030045 1.0
909.705516014 0.680520781172 1.0
909.927007299 0.681021532298 1.0
910.002777778 0.681522283425 1.0
910.68115942 0.682023034552 1.0
910.792207792 0.682523785679 1.0
911.535064935 0.683024536805 1.0
913.85110664 0.683525287932 1.0
913.899182561 0.684026039059 1.0
915.892344498 0.684526790185 1.0
916.260714286 0.685027541312 1.0
916.863577864 0.685528292439 1.0
917.77002584 0.686029043565 1.0
917.827586207 0.686529794692 1.0
918.444270016 0.687030545819 1.0
918.519893899 0.687531296945 1.0
918.561111111 0.688032048072 1.0
919.459047619 0.688532799199 1.0
920.560906516 0.689033550325 1.0
921.071258907 0.689534301452 1.0
921.532026144 0.690035052579 1.0
921.650887574 0.690535803706 1.0
922.126373626 0.691036554832 1.0
922.263681592 0.691537305959 1.0
926.004950495 0.692038057086 1.0
927.007518797 0.692538808212 1.0
927.474708171 0.693039559339 1.0
927.847880299 0.693540310466 1.0
928.288288288 0.694041061592 1.0
928.36302521 0.694541812719 1.0
929.723237598 0.695042563846 1.0
929.817174515 0.695543314972 1.0
930.617816092 0.696044066099 1.0
931.932166302 0.696544817226 1.0
932.305418719 0.697045568353 1.0
933.386819484 0.697546319479 1.0
935.031331593 0.698047070606 1.0
935.403508772 0.698547821733 1.0
935.426900585 0.699048572859 1.0
935.468513854 0.699549323986 1.0
935.518018018 0.700050075113 1.0
937.760465116 0.700550826239 1.0
938.24 0.701051577366 1.0
940.738498789 0.701552328493 1.0
941.283870968 0.702053079619 1.0
941.667617689 0.702553830746 1.0
941.8925 0.703054581873 1.0
942.167130919 0.703555332999 1.0
942.496370236 0.704056084126 1.0
942.54368932 0.704556835253 1.0
942.83411215 0.70505758638 1.0
942.884430177 0.705558337506 1.0
943.60199005 0.706059088633 1.0
943.884514436 0.70655983976 1.0
943.985759494 0.707060590886 1.0
944.030595813 0.707561342013 1.0
945.295751634 0.70806209314 1.0
945.409448819 0.708562844266 1.0
945.991758242 0.709063595393 1.0
946.193396226 0.70956434652 1.0
946.40166205 0.710065097646 1.0
946.779220779 0.710565848773 1.0
946.880108992 0.7110665999 1.0
946.946841294 0.711567351027 1.0
947.100862069 0.712068102153 1.0
947.516372796 0.71256885328 1.0
947.609958506 0.713069604407 1.0
947.855421687 0.713570355533 1.0
948.136950904 0.71407110666 1.0
948.421465969 0.714571857787 1.0
948.450402145 0.715072608913 1.0
948.703271028 0.71557336004 1.0
949.349794239 0.716074111167 1.0
949.455525606 0.716574862293 1.0
949.8015625 0.71707561342 1.0
951.295194508 0.717576364547 1.0
952.093799682 0.718077115674 1.0
952.111380145 0.7185778668 1.0
952.402061856 0.719078617927 1.0
952.746203905 0.719579369054 1.0
953.392947103 0.72008012018 1.0
954.028947368 0.720580871307 1.0
954.569459173 0.721081622434 1.0
956.148908858 0.72158237356 1.0
956.516460905 0.722083124687 1.0
957.592508513 0.722583875814 1.0
957.634920635 0.72308462694 1.0
957.950301205 0.723585378067 1.0
958.053763441 0.724086129194 1.0
958.86882716 0.72458688032 1.0
959.107816712 0.725087631447 1.0
959.942571785 0.725588382574 1.0
960.027809965 0.726089133701 1.0
960.240409207 0.726589884827 1.0
960.496197719 0.727090635954 1.0
961.101071975 0.727591387081 1.0
961.916461916 0.728092138207 1.0
963.912280702 0.728592889334 1.0
964.653005464 0.729093640461 1.0
965.493288591 0.729594391587 1.0
965.738646895 0.730095142714 1.0
965.75175644 0.730595893841 1.0
965.873287671 0.731096644967 1.0
968.144194757 0.731597396094 1.0
970.861042184 0.732098147221 1.0
971.995203837 0.732598898348 1.0
973.171912833 0.733099649474 1.0
973.421143847 0.733600400601 1.0
973.845505618 0.734101151728 1.0
974.730414747 0.734601902854 1.0
974.928882438 0.735102653981 1.0
975.362017804 0.735603405108 1.0
975.593350384 0.736104156234 1.0
976.068459658 0.736604907361 1.0
976.305 0.737105658488 1.0
976.307159353 0.737606409614 1.0
976.736170213 0.738107160741 1.0
978.016036655 0.738607911868 1.0
979.208651399 0.739108662994 1.0
979.316526611 0.739609414121 1.0
979.450363196 0.740110165248 1.0
979.913279133 0.740610916375 1.0
980.010128913 0.741111667501 1.0
980.033138402 0.741612418628 1.0
980.7 0.742113169755 1.0
980.785310734 0.742613920881 1.0
980.833613445 0.743114672008 1.0
981.149546828 0.743615423135 1.0
981.24109589 0.744116174261 1.0
981.292906178 0.744616925388 1.0
981.872628726 0.745117676515 1.0
982.239361702 0.745618427641 1.0
982.267813268 0.746119178768 1.0
982.541176471 0.746619929895 1.0
983.009708738 0.747120681022 1.0
984.707808564 0.747621432148 1.0
985.893975904 0.748122183275 1.0
986.314674735 0.748622934402 1.0
987.077181208 0.749123685528 1.0
987.443324937 0.749624436655 1.0
987.604705882 0.750125187782 1.0
987.652173913 0.750625938908 1.0
989.050343249 0.751126690035 1.0
989.490566038 0.751627441162 1.0
989.592375367 0.752128192288 1.0
991.441823899 0.752628943415 1.0
992.259668508 0.753129694542 1.0
992.772538141 0.753630445669 1.0
994.416526138 0.754131196795 1.0
994.43359375 0.754631947922 1.0
995.375 0.755132699049 1.0
997.615151515 0.755633450175 1.0
997.7 0.756134201302 1.0
998.162037037 0.756634952429 1.0
998.225806452 0.757135703555 1.0
999.284658041 0.757636454682 1.0
1000.18518519 0.758137205809 1.0
1000.20738636 0.758637956935 1.0
1000.80645161 0.759138708062 1.0
1001.38243626 0.759639459189 1.0
1002.86015326 0.760140210315 1.0
1003.57762557 0.760640961442 1.0
1004.34716981 0.761141712569 1.0
1004.46866485 0.761642463696 1.0
1004.73068894 0.762143214822 1.0
1005.36531987 0.762643965949 1.0
1005.75082508 0.763144717076 1.0
1006.33942559 0.763645468202 1.0
1007.80327869 0.764146219329 1.0
1008.40106952 0.764646970456 1.0
1010.562 0.765147721582 1.0
1010.58673469 0.765648472709 1.0
1010.64122137 0.766149223836 1.0
1010.7776374 0.766649974962 1.0
1011.37684211 0.767150726089 1.0
1011.83333333 0.767651477216 1.0
1012.34132841 0.768152228343 1.0
1012.54635108 0.768652979469 1.0
1012.66486486 0.769153730596 1.0
1012.75514874 0.769654481723 1.0
1013.90206186 0.770155232849 1.0
1014.47779112 0.770655983976 1.0
1014.87163233 0.771156735103 1.0
1015.41193182 0.771657486229 1.0
1015.57608696 0.772158237356 1.0
1015.84478372 0.772658988483 1.0
1016.26433915 0.773159739609 1.0
1016.94932749 0.773660490736 1.0
1017.58394161 0.774161241863 1.0
1018.70425139 0.774661992989 1.0
1019.10238095 0.775162744116 1.0
1020.14285714 0.775663495243 1.0
1020.6375 0.77616424637 1.0
1021.24355301 0.776664997496 1.0
1021.74492754 0.777165748623 1.0
1022.04909561 0.77766649975 1.0
1022.60775194 0.778167250876 1.0
1023.06043956 0.778668002003 1.0
1023.77155172 0.77916875313 1.0
1026.23387097 0.779669504256 1.0
1026.33043478 0.780170255383 1.0
1026.82680412 0.78067100651 1.0
1027.08390023 0.781171757636 1.0
1027.25617284 0.781672508763 1.0
1027.56223176 0.78217325989 1.0
1028.08248915 0.782674011017 1.0
1028.3960511 0.783174762143 1.0
1029.48507463 0.78367551327 1.0
1032.31588133 0.784176264397 1.0
1035.38584475 0.784677015523 1.0
1035.43529412 0.78517776665 1.0
1036.04285714 0.785678517777 1.0
1036.5320197 0.786179268903 1.0
1037.55409836 0.78668002003 1.0
1037.90356394 0.787180771157 1.0
1038.05405405 0.787681522283 1.0
1038.71032505 0.78818227341 1.0
1040.2283737 0.788683024537 1.0
1040.87013889 0.789183775663 1.0
1042.77078652 0.78968452679 1.0
1042.86104784 0.790185277917 1.0
1044.17680339 0.790686029044 1.0
1044.95203837 0.79118678017 1.0
1045.04381443 0.791687531297 1.0
1045.07736944 0.792188282424 1.0
1047.18489583 0.79268903355 1.0
1047.56948229 0.793189784677 1.0
1047.76155718 0.793690535804 1.0
1048.75985663 0.79419128693 1.0
1049.24100156 0.794692038057 1.0
1050.28225806 0.795192789184 1.0
1050.68510985 0.79569354031 1.0
1051.01744186 0.796194291437 1.0
1051.53140097 0.796695042564 1.0
1052.9044586 0.797195793691 1.0
1054.21748879 0.797696544817 1.0
1054.27552448 0.798197295944 1.0
1055.81944444 0.798698047071 1.0
1056.48351648 0.799198798197 1.0
1057.31521739 0.799699549324 1.0
1057.4 0.800200300451 1.0
1057.54823529 0.800701051577 1.0
1058.14214712 0.801201802704 1.0
1058.14457831 0.801702553831 1.0
1058.67665615 0.802203304957 1.0
1059.58146487 0.802704056084 1.0
1059.69543147 0.803204807211 1.0
1061.12523364 0.803705558338 1.0
1061.49880096 0.804206309464 1.0
1064.55890411 0.804707060591 1.0
1064.75451264 0.805207811718 1.0
1067.09823678 0.805708562844 1.0
1067.18787879 0.806209313971 1.0
1067.35728953 0.806710065098 1.0
1067.83795309 0.807210816224 1.0
1068.12121212 0.807711567351 1.0
1068.61781609 0.808212318478 1.0
1069.37118644 0.808713069604 1.0
1071.16723549 0.809213820731 1.0
1072.8045977 0.809714571858 1.0
1073.71464646 0.810215322984 1.0
1074.11272727 0.810716074111 1.0
1074.67085427 0.811216825238 1.0
1074.79892761 0.811717576365 1.0
1075.55142232 0.812218327491 1.0
1075.95156695 0.812719078618 1.0
1076.21709007 0.813219829745 1.0
1077.52699229 0.813720580871 1.0
1078.97800338 0.814221331998 1.0
1080.91975309 0.814722083125 1.0
1080.93873085 0.815222834251 1.0
1081.71830986 0.815723585378 1.0
1082.00574713 0.816224336505 1.0
1082.20547945 0.816725087631 1.0
1082.66062176 0.817225838758 1.0
1083.80945122 0.817726589885 1.0
1084.45933735 0.818227341012 1.0
1085.44494721 0.818728092138 1.0
1085.51891892 0.819228843265 1.0
1086.07932692 0.819729594392 1.0
1086.46760563 0.820230345518 1.0
1087.94321767 0.820731096645 1.0
1089.63338534 0.821231847772 1.0
1090.07748184 0.821732598898 1.0
1091.03378378 0.822233350025 1.0
1092.54376855 0.822734101152 1.0
1096.50529101 0.823234852278 1.0
1098.01098901 0.823735603405 1.0
1098.86655684 0.824236354532 1.0
1098.93571429 0.824737105658 1.0
1099.74293785 0.825237856785 1.0
1100.0564636 0.825738607912 1.0
1100.79912664 0.826239359039 1.0
1101.4 0.826740110165 1.0
1104.34526854 0.827240861292 1.0
1104.50709677 0.827741612419 1.0
1106.55 0.828242363545 1.0
1107.75318066 0.828743114672 1.0
1110.37623762 0.829243865799 1.0
1110.495 0.829744616925 1.0
1112.48895028 0.830245368052 1.0
1113.16289593 0.830746119179 1.0
1113.64663462 0.831246870305 1.0
1114.6809816 0.831747621432 1.0
1114.8801956 0.832248372559 1.0
1115.86165049 0.832749123686 1.0
1116.644 0.833249874812 1.0
1119.71847507 0.833750625939 1.0
1120.13218391 0.834251377066 1.0
1120.13231552 0.834752128192 1.0
1120.80161943 0.835252879319 1.0
1121.00782123 0.835753630446 1.0
1122.58746736 0.836254381572 1.0
1122.71428571 0.836755132699 1.0
1123.69516729 0.837255883826 1.0
1123.72009569 0.837756634952 1.0
1123.91554054 0.838257386079 1.0
1124.79856115 0.838758137206 1.0
1124.97554348 0.839258888332 1.0
1126.27984344 0.839759639459 1.0
1127.63142857 0.840260390586 1.0
1129.04860088 0.840761141713 1.0
1130.65052632 0.841261892839 1.0
1131.14845705 0.841762643966 1.0
1131.43698113 0.842263395093 1.0
1132.38571429 0.842764146219 1.0
1134.4241573 0.843264897346 1.0
1134.56629213 0.843765648473 1.0
1137.13212121 0.844266399599 1.0
1138.37465565 0.844767150726 1.0
1138.44351464 0.845267901853 1.0
1138.44770206 0.845768652979 1.0
1139.2700491 0.846269404106 1.0
1140.47916667 0.846770155233 1.0
1140.91463415 0.84727090636 1.0
1141.69082126 0.847771657486 1.0
1142.65340909 0.848272408613 1.0
1143.4040404 0.84877315974 1.0
1143.52631579 0.849273910866 1.0
1144.36941176 0.849774661993 1.0
1145.25506757 0.85027541312 1.0
1146.26111111 0.850776164246 1.0
1147.53241233 0.851276915373 1.0
1150.59405941 0.8517776665 1.0
1151.00755668 0.852278417626 1.0
1154.23876404 0.852779168753 1.0
1154.4770259 0.85327991988 1.0
1154.98926655 0.853780671007 1.0
1155.18813314 0.854281422133 1.0
1156.00488998 0.85478217326 1.0
1156.53735632 0.855282924387 1.0
1157.10526316 0.855783675513 1.0
1157.12162162 0.85628442664 1.0
1158.09980806 0.856785177767 1.0
1158.68785047 0.857285928893 1.0
1159.67771639 0.85778668002 1.0
1159.82386364 0.858287431147 1.0
1161.13559322 0.858788182273 1.0
1162.72405063 0.8592889334 1.0
1163.37371134 0.859789684527 1.0
1163.81473684 0.860290435653 1.0
1165.25737705 0.86079118678 1.0
1166.32394366 0.861291937907 1.0
1169.11466667 0.861792689034 1.0
1170.648 0.86229344016 1.0
1170.71386647 0.862794191287 1.0
1171.58333333 0.863294942414 1.0
1172.87362637 0.86379569354 1.0
1175.17590822 0.864296444667 1.0
1175.69751693 0.864797195794 1.0
1176.986053 0.86529794692 1.0
1177.52380952 0.865798698047 1.0
1178.22478992 0.866299449174 1.0
1178.30522088 0.8668002003 1.0
1179.59047619 0.867300951427 1.0
1180.40759494 0.867801702554 1.0
1180.93646409 0.868302453681 1.0
1182.89296636 0.868803204807 1.0
1183.6004415 0.869303955934 1.0
1186.75292398 0.869804707061 1.0
1187.39267016 0.870305458187 1.0
1189.43112245 0.870806209314 1.0
1189.88 0.871306960441 1.0
1190.61290323 0.871807711567 1.0
1190.86538462 0.872308462694 1.0
1192.27721088 0.872809213821 1.0
1193.77906977 0.873309964947 1.0
1200.10300429 0.873810716074 1.0
1200.20505618 0.874311467201 1.0
1200.4490835 0.874812218327 1.0
1200.84962406 0.875312969454 1.0
1201.85945946 0.875813720581 1.0
1204.544 0.876314471708 1.0
1204.74606299 0.876815222834 1.0
1207.27390181 0.877315973961 1.0
1208.02380952 0.877816725088 1.0
1208.81980198 0.878317476214 1.0
1210.40515222 0.878818227341 1.0
1210.44529262 0.879318978468 1.0
1211.15509259 0.879819729594 1.0
1211.64665127 0.880320480721 1.0
1212.05010438 0.880821231848 1.0
1212.13023952 0.881321982974 1.0
1212.9138756 0.881822734101 1.0
1214.11428571 0.882323485228 1.0
1214.31927711 0.882824236355 1.0
1214.4375 0.883324987481 1.0
1214.6017192 0.883825738608 1.0
1215.52079208 0.884326489735 1.0
1216.25112108 0.884827240861 1.0
1221.95811518 0.885327991988 1.0
1225.91712105 0.885828743115 1.0
1226.83846154 0.886329494241 1.0
1227.64615385 0.886830245368 1.0
1230.73351648 0.887330996495 1.0
1231.22379603 0.887831747621 1.0
1231.76331361 0.888332498748 1.0
1234.12569832 0.888833249875 1.0
1235.40273973 0.889334001002 1.0
1238.00492611 0.889834752128 1.0
1238.75456919 0.890335503255 1.0
1239.21065375 0.890836254382 1.0
1241.4178273 0.891337005508 1.0
1242.15808171 0.891837756635 1.0
1243.18348624 0.892338507762 1.0
1243.93721973 0.892839258888 1.0
1244.22067039 0.893340010015 1.0
1244.62195846 0.893840761142 1.0
1245.43872549 0.894341512268 1.0
1246.73306773 0.894842263395 1.0
1249.56631579 0.895343014522 1.0
1249.81031308 0.895843765648 1.0
1250.15789474 0.896344516775 1.0
1251.128 0.896845267902 1.0
1252.18032787 0.897346019029 1.0
1253.49556738 0.897846770155 1.0
1254.64566929 0.898347521282 1.0
1254.81659389 0.898848272409 1.0
1255.82337662 0.899349023535 1.0
1256.24637681 0.899849774662 1.0
1256.44827586 0.900350525789 1.0
1258.21595598 0.900851276915 1.0
1260.53333333 0.901352028042 1.0
1261.71443352 0.901852779169 1.0
1264.96066253 0.902353530295 1.0
1266.57748777 0.902854281422 1.0
1267.26720648 0.903355032549 1.0
1268.70981211 0.903855783676 1.0
1270.64494382 0.904356534802 1.0
1271.14285714 0.904857285929 1.0
1271.59068627 0.905358037056 1.0
1272.18181818 0.905858788182 1.0
1272.32171582 0.906359539309 1.0
1273.37694704 0.906860290436 1.0
1281.05729167 0.907361041562 1.0
1281.64907652 0.907861792689 1.0
1282.10234542 0.908362543816 1.0
1282.24951644 0.908863294942 1.0
1283.36593592 0.909364046069 1.0
1286.08108108 0.909864797196 1.0
1289.00533333 0.910365548322 1.0
1291.89617486 0.910866299449 1.0
1294.22180451 0.911367050576 1.0
1294.98305085 0.911867801703 1.0
1296.69573284 0.912368552829 1.0
1303.5647619 0.912869303956 1.0
1306.49744898 0.913370055083 1.0
1306.70315399 0.913870806209 1.0
1309.37366003 0.914371557336 1.0
1310.20939335 0.914872308463 1.0
1311.59976798 0.915373059589 1.0
1311.63570857 0.915873810716 1.0
1316.48571429 0.916374561843 1.0
1316.50240385 0.916875312969 1.0
1318.65442765 0.917376064096 1.0
1322.56818182 0.917876815223 1.0
1325.46219931 0.91837756635 1.0
1328.52234637 0.918878317476 1.0
1330.01913043 0.919379068603 1.0
1331.00765306 0.91987981973 1.0
1336.61029412 0.920380570856 1.0
1338.32586207 0.920881321983 1.0
1340.36319377 0.92138207311 1.0
1341.67016807 0.921882824236 1.0
1342.47470817 0.922383575363 1.0
1344.3 0.92288432649 1.0
1349.8344086 0.923385077616 1.0
1350.3826458 0.923885828743 1.0
1352.87763713 0.92438657987 1.0
1353.19414484 0.924887330996 1.0
1353.7540107 0.925388082123 1.0
1354.89518414 0.92588883325 1.0
1357.6561086 0.926389584377 1.0
1358.8196347 0.926890335503 1.0
1361.57855362 0.92739108663 1.0
1362.42637363 0.927891837757 1.0
1368.4345679 0.928392588883 1.0
1369.89242054 0.92889334001 1.0
1371.12307692 0.929394091137 1.0
1371.18762475 0.929894842263 1.0
1374.60526316 0.93039559339 1.0
1376.11851852 0.930896344517 1.0
1381.90456989 0.931397095643 1.0
1382.87958115 0.93189784677 1.0
1383.33333333 0.932398597897 1.0
1385.29550321 0.932899349024 1.0
1389.83969466 0.93340010015 1.0
1389.85365854 0.933900851277 1.0
1390.04400978 0.934401602404 1.0
1390.26068376 0.93490235353 1.0
1392.25280899 0.935403104657 1.0
1400.20698254 0.935903855784 1.0
1401.4837963 0.93640460691 1.0
1402.31369661 0.936905358037 1.0
1402.46182728 0.937406109164 1.0
1412.80524017 0.93790686029 1.0
1413.244 0.938407611417 1.0
1418.9119171 0.938908362544 1.0
1420.60394265 0.939409113671 1.0
1420.89817232 0.939909864797 1.0
1422.72062663 0.940410615924 1.0
1425.66185567 0.940911367051 1.0
1430.15212982 0.941412118177 1.0
1434.35207824 0.941912869304 1.0
1435.23606557 0.942413620431 1.0
1435.72022161 0.942914371557 1.0
1435.73126615 0.943415122684 1.0
1441.40224033 0.943915873811 1.0
1442.55125285 0.944416624937 1.0
1447.9713467 0.944917376064 1.0
1449.88743455 0.945418127191 1.0
1453.96448087 0.945918878317 1.0
1454.40952381 0.946419629444 1.0
1459.59259259 0.946920380571 1.0
1459.82887701 0.947421131698 1.0
1466.84418605 0.947921882824 1.0
1466.89292929 0.948422633951 1.0
1467.99294118 0.948923385078 1.0
1468.58219178 0.949424136204 1.0
1470.73669468 0.949924887331 1.0
1475.37965261 0.950425638458 1.0
1476.74054054 0.950926389584 1.0
1477.33333333 0.951427140711 1.0
1478.99491525 0.951927891838 1.0
1480.28825623 0.952428642964 1.0
1481.03160556 0.952929394091 1.0
1483.29059829 0.953430145218 1.0
1484.17847025 0.953930896345 1.0
1486.45472062 0.954431647471 1.0
1486.81891892 0.954932398598 1.0
1487.49262202 0.955433149725 1.0
1493.68723404 0.955933900851 1.0
1494.5511811 0.956434651978 1.0
1494.82539683 0.956935403105 1.0
1517.6286201 0.957436154231 1.0
1521.24082569 0.957936905358 1.0
1525.22248804 0.958437656485 1.0
1526.03592814 0.958938407611 1.0
1526.92156863 0.959439158738 1.0
1529.22981366 0.959939909865 1.0
1530.67671692 0.960440660991 1.0
1532.03842049 0.960941412118 1.0
1532.37997257 0.961442163245 1.0
1532.8973607 0.961942914372 1.0
1533.37379576 0.962443665498 1.0
1546.44278607 0.962944416625 1.0
1552.56341463 0.963445167752 1.0
1561.3046683 0.963945918878 1.0
1568.72805508 0.964446670005 1.0
1569.84974093 0.964947421132 1.0
1572.88076923 0.965448172258 1.0
1573.46212121 0.965948923385 1.0
1578.70361991 0.966449674512 1.0
1579.54639175 0.966950425638 1.0
1580.99578652 0.967451176765 1.0
1581.8441247 0.967951927892 1.0
1587.37992126 0.968452679019 1.0
1587.71248688 0.968953430145 1.0
1593.96145125 0.969454181272 1.0
1598.01315789 0.969954932399 1.0
1604.57231726 0.970455683525 1.0
1605.49862259 0.970956434652 1.0
1606.50507614 0.971457185779 1.0
1606.66138329 0.971957936905 1.0
1607.40566038 0.972458688032 1.0
1612.06736842 0.972959439159 1.0
1613.65083135 0.973460190285 1.0
1613.94358974 0.973960941412 1.0
1614.53910615 0.974461692539 1.0
1620.91496599 0.974962443665 1.0
1623.14146341 0.975463194792 1.0
1628.34351145 0.975963945919 1.0
1640.76111111 0.976464697046 1.0
1644.73333333 0.976965448172 1.0
1664.34834835 0.977466199299 1.0
1665.00821918 0.977966950426 1.0
1670.16752137 0.978467701552 1.0
1680.64566929 0.978968452679 1.0
1681.15169661 0.979469203806 1.0
1681.37183099 0.979969954932 1.0
1691.94144144 0.980470706059 1.0
1691.95178197 0.980971457186 1.0
1717.32590529 0.981472208312 1.0
1722.00714286 0.981972959439 1.0
1741.16373728 0.982473710566 1.0
1742.9895288 0.982974461693 1.0
1760.11839323 0.983475212819 1.0
1764.67682927 0.983975963946 1.0
1765.0 0.984476715073 1.0
1770.49206349 0.984977466199 1.0
1785.55895197 0.985478217326 1.0
1803.42176871 0.985978968453 1.0
1807.79956427 0.986479719579 1.0
1837.89972145 0.986980470706 1.0
1846.1972973 0.987481221833 1.0
1872.51714286 0.987981972959 1.0
1900.74827586 0.988482724086 1.0
1914.9906015 0.988983475213 1.0
1961.71012007 0.98948422634 1.0
1972.63602251 0.989984977466 1.0
2002.67771429 0.990485728593 1.0
2005.77540107 0.99098647972 1.0
2006.36595745 0.991487230846 1.0
2015.04899135 0.991987981973 1.0
2029.30656934 0.9924887331 1.0
2036.84719536 0.992989484226 1.0
2091.12711864 0.993490235353 1.0
2092.66666667 0.99399098648 1.0
2093.64393939 0.994491737606 1.0
2103.35573581 0.994992488733 1.0
2149.49230769 0.99549323986 1.0
2166.95811518 0.995993990986 1.0
2233.58657244 0.996494742113 1.0
2285.12061404 0.99699549324 1.0
2386.19137466 0.997496244367 1.0
2434.47103275 0.997996995493 1.0
2442.97573306 0.99849774662 1.0
2448.87962963 0.998998497747 1.0
2615.26820604 0.999499248873 1.0
2971.24383562 1.0 1.0


==> figures/text_ng_1_kl-1-165.dat <==
0.1	0.7 5.2 
0.225   14.6 36.5
0.35   36.6 66.2
0.475  48.5 77.1 
0.6  59 83.2 
0.725  63.6 85.1
0.85  65.4 86.9
0.975  66.4 86.6


==> figures/text_ng_1_kl.dat <==
0.1 0.66 
0.225 0.82
0.35 0.87
0.475 0.91
0.6 0.95
0.725 0.97
0.85 0.99
0.975 0.99 


==> figures/text_ng_1_nb-1-165.dat <==
0.1 0.8 5.1
0.225 14.2 36.8
0.35 36.4 66.5
0.475 49 76.8
0.6 59 83
0.725 64.5 85
0.85 65.5 86.9
0.975 66.3 86.5


==> figures/text_ng_1_nb.dat <==
0.1 0.66
0.225 0.82
0.35 0.87
0.475 0.91
0.6 0.93
0.725 0.97
0.85 0.994
0.975 0.998 


==> figures/text_ng_1_r_kl-1-165.dat <==
0.1 0.8 0.7 4.3 5.2
0.225 16 14.6 39.6 36.5
0.35 41.8 36.6 70.3 66.2
0.475 56 48.5 81.3 77.1
0.6 64.2 59 87.7 83.2
0.725 69.6 63.6 88.9 85.1
0.85 71.6 65.4 90.2 86.9
0.975 72.2 66.4 90.7 86.6


==> figures/text_ng_1_r_kl.dat <==
0.1 0.75 
0.225 0.86
0.35 0.89
0.475 0.94
0.6 0.96
0.725 0.98
0.85 0.984
0.975 0.998 


==> figures/text_ng_1_r_nb-1-165.dat <==
0.1 1 0.8 5.8 5.1
0.225 17.3 14.2 41.6 36.8
0.35 42.4 36.4 71.6 66.5
0.475 55.8 49 81.6 76.8
0.6 65.3 59 87.5 83
0.725 70.3 64.5 89 85
0.85 72 65.5 90 86.9
0.975 72.5 66.3 90 86.5


==> figures/text_ng_1_r_nb.dat <==
0.1 0.72
0.225 0.87
0.35 0.88
0.475 0.94
0.6 0.96
0.725 0.98
0.85 0.995
0.975 0.998


==> figures/text_ng_2_kl-1-165.dat <==
0.1 0.05 0.7 
0.225 4.1 15.3
0.35  62.6 85.3
0.475 90.3 97.4
0.6 97.2 99.1
0.725 97.5 99.1 
0.85  98.3 99.2
0.975 97.5 98.9


==> figures/text_ng_2_kl.dat <==
0.1 0.98  
0.225 0.99
0.35 0.99
0.475 0.99
0.6 0.99
0.725 0.99
0.85 0.99
0.975 0.998 


==> figures/text_ng_2_nb-1-165.dat <==
0.1 10.7 25.9 
0.225 74.5 89
0.35  92.4 96.7
0.475 94.3 98.2
0.6 95.5 98.4
0.725 95.8 98.1 
0.85 94.7 97.9
0.975 91.8 96.4


==> figures/text_ng_2_nb.dat <==
0.1 0.92
0.225 0.95
0.35 0.96
0.475 0.97
0.6 0.98
0.725 0.99
0.85 0.995
0.975 0.998 


==> figures/text_ng_2_r_kl-1-165.dat <==
0.1 0.05 0.05 0.7 0.7
0.225 4.2 4.1 16.3 15.3
0.35 64.7 62.6 86.5 85.3
0.475 91 90.3 97.9 97.4
0.6 97.4 97.2 99.1 99.1
0.725 97.6 97.5 99.2 99.1
0.85 98.3 98.3 99.2 99.2
0.975 97.8 97.5 99 98.9


==> figures/text_ng_2_r_nb-1-165.dat <==
0.1 10.7 10.7 26.2 25.9
0.225 75.8 74.5 89.7 89
0.35 92.6 92.4 96.8 96.7
0.475 95 94.3 98.4 98.2
0.6 95.8 95.5 98.7 98.4
0.725 95.9 95.8 98.2 98.1
0.85 95 94.7 98 97.9
0.975 92.2 91.8 96.8 96.4


==> figures/text_ng_3_kl.dat <==
0.1 0.77  
0.225 0.83
0.35 0.89
0.475 0.86
0.6 0.88
0.725 0.91
0.85 0.96
0.975 0.98 


==> figures/text_ng_3_nb.dat <==
0.1 0.28
0.225 0.37
0.35 0.4
0.475 0.45
0.6 0.52
0.725 0.57
0.85 0.67
0.975 0.89 


==> figures/train-subset-rate-alpha.dat <==
6 3.3 
14 6.4
22 10.3
30 22.6
38 72.4
46 78
54 79
62 80
70 79
78 78.11
86 74.6
94 74.5


==> figures/train-subset-rate-gram-1.dat <==
6 3.3
12 5
18 6.4
24 10.3
30 22.4
36 72.5
42 73.3
48 74.6
54 76
60 77
66 78
72 79
78 79.5
84 79.4
90 78.1
96 74.5


==> figures/train-subset-rate-gram-2.dat <==
6 3.3
12 17 
18 34.2
24 62.4
30 93.3
36 98.4
42 98.4
48 98.5
54 98.5
60 98.5
66 98.2
72 98.2
78 98.2
84 98.2
90 98.1
96 98.1

